A Wavelet Based Sparse Row-Action Method for Image Reconstruction in Magnetic Particle Imaging

Magnetic Particle Imaging (MPI) is a preclinical imaging technique capable of visualizing the spatio-temporal distribution of magnetic nanoparticles. The image reconstruction of this fast and dynamic process relies on efficiently solving an ill-posed inverse problem. Current approaches to reconstruct the tracer concentration from its measurements are either adapted to image characteristics of MPI but suffer from higher computational complexity and slower convergence or are fast but lack in the image quality of the reconstructed images. In this work we propose a novel MPI reconstruction method to combine the advantages of both approaches into a single algorithm. The underlying sparsity prior is based on an undecimated wavelet transform and is integrated into a fast row-action framework to solve the corresponding MPI minimization problem. Its performance is numerically evaluated against a classical FISTA approach on simulated and real MPI data. We also compare the results to the state-of-the-art MPI reconstruction methods. In all cases, our approach shows better reconstruction results and at the same time accelerates the convergence rate of the underlying row-action algorithm.

==> figures/data/resPSNR_blur002-1.tsv <==
0	24.093674939563
0.232550605263158	28.5593285190256
0.465101210526316	30.8823437253774
0.697651815789474	31.8534009843277
0.930202421052632	32.2381351562512
1.16275302631579	32.3989629391296
1.39530363157895	32.4722577485158
1.62785423684211	32.50911281619
1.86040484210526	32.5287987566058
2.09295544736842	32.5396208085711
2.32550605263158	32.5457646261969
2.55805665789474	32.5493351280088
2.7906072631579	32.5514502765306
3.02315786842105	32.5527335596127
3.25570847368421	32.5535557612001
3.48825907894737	32.5540935421387
3.72080968421053	32.5544521775288
3.95336028947368	32.5546952946135
4.18591089473684	32.5548623485339
4.4184615	32.5549784160958


==> figures/data/resPSNR_blur002-2.tsv <==
0	13.3015876023184
0.0131529165644172	13.6854739749891
0.0263058331288344	14.0985692758789
0.0394587496932515	14.5053574291687
0.0526116662576687	14.900369185314
0.0657645828220859	15.2754294496144
0.0789174993865031	15.6309816061604
0.0920704159509202	15.9681949786317
0.105223332515337	16.2862556786551
0.118376249079755	16.5863361417295
0.131529165644172	16.868912474549
0.144682082208589	17.1355240104819
0.157834998773006	17.3871464952307
0.170987915337423	17.6259681551912
0.18414083190184	17.8526613683814
0.197293748466258	18.0686738431637
0.210446665030675	18.2741283896867
0.223599581595092	18.470367109024
0.236752498159509	18.6580037875297
0.249905414723926	18.8375109779292
0.263058331288344	19.0098603403786
0.276211247852761	19.1759668475263
0.289364164417178	19.3357558713403
0.302517080981595	19.4901753936092
0.315669997546012	19.6397710003247
0.328822914110429	19.7845336361496
0.341975830674847	19.9251930105102
0.355128747239264	20.0615932277762
0.368281663803681	20.1943820970285
0.381434580368098	20.3237986964323
0.394587496932515	20.4503779666509
0.407740413496932	20.5735923827798
0.42089333006135	20.6945928309294
0.434046246625767	20.8123464421214
0.447199163190184	20.9283498860746
0.460352079754601	21.0415066922403
0.473504996319018	21.1528900647811
0.486657912883436	21.2620237702784
0.499810829447853	21.3693013100118
0.51296374601227	21.47471388672
0.526116662576687	21.5782442349243
0.539269579141104	21.6802701298839
0.552422495705521	21.7804518924142
0.565575412269939	21.8792556305813
0.578728328834356	21.9762155407987
0.591881245398773	22.0719849716023
0.60503416196319	22.1662223371509
0.618187078527607	22.2593163274414
0.631339995092024	22.3509653287708
0.644492911656442	22.4416145782118
0.657645828220859	22.5308723494399
0.670798744785276	22.6191510627783
0.683951661349693	22.7061635626777
0.69710457791411	22.7923123416589
0.710257494478527	22.8774626271835
0.723410411042945	22.9619183306424
0.736563327607362	23.0452214363967
0.749716244171779	23.1280115191187
0.762869160736196	23.2095231346043
0.776022077300613	23.2905460915777
0.789174993865031	23.3702617276584
0.802327910429448	23.449572125263
0.815480826993865	23.5276057433589
0.828633743558282	23.6052227644676
0.841786660122699	23.6814957581748
0.854939576687116	23.757236968912
0.868092493251534	23.8322011722154
0.881245409815951	23.9073376672796
0.894398326380368	23.9807965495024
0.907551242944785	24.055062965914
0.920704159509202	24.1271616233039
0.93385707607362	24.2002776262397
0.947009992638037	24.270680768211
0.960162909202454	24.3421588377247
0.973315825766871	24.4110612424966
0.986468742331288	24.481193477758
0.999621658895706	24.5488686709209
1.01277457546012	24.6179954435805
1.02592749202454	24.6853344825543
1.03908040858896	24.7544705579265
1.05223332515337	24.821816305651
1.06538624171779	24.8910181794622
1.07853915828221	24.9576627518322
1.09169207484663	25.0256817770124
1.10484499141104	25.0910909661361
1.11799790797546	25.1579014962702
1.13115082453988	25.222056301584
1.14430374110429	25.2876133078074
1.15745665766871	25.3505332689093
1.17060957423313	25.4148605088408
1.18376249079755	25.4766268439668
1.19691540736196	25.5397540010864
1.21006832392638	25.6003979316726
1.2232212404908	25.6622739735523
1.23637415705521	25.7217933806767
1.24952707361963	25.7824839505232
1.26267999018405	25.8408821363575
1.27583290674847	25.9003364535787
1.28898582331288	25.9574589171288
1.3021387398773	26.0156190512999
1.31529165644172	26.0715518525017
1.32844457300613	26.1284419568099
1.34159748957055	26.1833702082571
1.35475040613497	26.2392742151917
1.36790332269939	26.2930379964455
1.3810562392638	26.3477599951395
1.39420915582822	26.4002725910857
1.40736207239264	26.4536688322171
1.42051498895705	26.5051524029278
1.43366790552147	26.5573603491862
1.44682082208589	26.6076029017254
1.45997373865031	26.6584717868303
1.47312665521472	26.7073681403244
1.48627957177914	26.7569265656906
1.49943248834356	26.8045775106897
1.51258540490798	26.8528731068901
1.52573832147239	26.8994175332155
1.53889123803681	26.9466583403146
1.55204415460123	26.992150640611
1.56519707116564	27.0384755249217
1.57834998773006	27.0830339439664
1.59150290429448	27.1284382975078
1.6046558208589	27.1722456961071
1.61780873742331	27.2169613161054
1.63096165398773	27.2600460705379
1.64411457055215	27.3039255395622
1.65726748711656	27.3459736829775
1.67042040368098	27.3885885828061
1.6835733202454	27.4296458532776
1.69672623680982	27.4712320844241
1.70987915337423	27.511353416635
1.72303206993865	27.552038825568
1.73618498650307	27.591599853861
1.74933790306748	27.6319201193042
1.7624908196319	27.6712088103442
1.77564373619632	27.7112618976176
1.78879665276074	27.7501714817554
1.80194956932515	27.7897709154717
1.81510248588957	27.8281564514396
1.82825540245399	27.8672402390765
1.8414083190184	27.9050787126948
1.85456123558282	27.9438518019135
1.86771415214724	27.9814754984154
1.88086706871166	28.019827644088
1.89401998527607	28.0569560780172
1.90717290184049	28.094758455156
1.92032581840491	28.1313099499982
1.93347873496932	28.1683927536757
1.94663165153374	28.204231910443
1.95978456809816	28.240666754608
1.97293748466258	28.2758259292592
1.98609040122699	28.3116347206505
1.99924331779141	28.3463538372503
2.01239623435583	28.381587682958
2.02554915092025	28.4156656701932
2.03870206748466	28.4500784537667
2.05185498404908	28.4832376601419
2.0650079006135	28.5167672062009
2.07816081717791	28.5491444881588
2.09131373374233	28.5817708103807
2.10446665030675	28.6131070656661
2.11761956687117	28.644683640833
2.13077248343558	28.6752444317216
2.1439254	28.7060647438055
2.15707831656442	28.7358592021046
2.17023123312883	28.7658147978695
2.18338414969325	28.7947483403597
2.19653706625767	28.8238253753313
2.20968998282209	28.8520834100397
2.2228428993865	28.8809773209819
2.23599581595092	28.9088706286955
2.24914873251534	28.9370436285092
2.26230164907975	28.9641844659776
2.27545456564417	28.9914609386731
2.28860748220859	29.0177298048948
2.30176039877301	29.0442016072748
2.31491331533742	29.0698380304654
2.32806623190184	29.0956336965732
2.34121914846626	29.1205722072634
2.35437206503067	29.1456175340947
2.36752498159509	29.169762234719
2.38067789815951	29.1939583334899
2.39383081472393	29.2172780719184
2.40698373128834	29.2406039125945
2.42013664785276	29.2629983165377
2.43328956441718	29.2853419204074
2.4464424809816	29.3067685642649
2.45959539754601	29.3283315271469
2.47274831411043	29.3491573398785
2.48590123067485	29.3700913232022
2.49905414723926	29.3906620405087
2.51220706380368	29.4114405212766
2.5253599803681	29.4316618947542
2.53851289693252	29.4520983821574
2.55166581349693	29.4719384271909
2.56481873006135	29.4919682372257
2.57797164662577	29.5113851272865
2.59112456319018	29.530936832218
2.6042774797546	29.5498455957987
2.61743039631902	29.5688153057741
2.63058331288344	29.5871852297411
2.64373622944785	29.6056040355139
2.65688914601227	29.6234077701638
2.67004206257669	29.64122389222
2.6831949791411	29.6585988295723
2.69634789570552	29.6760227372557
2.70950081226994	29.69294662364
2.72265372883436	29.7099551848531
2.73580664539877	29.7263662748559
2.74895956196319	29.7427761891834
2.76211247852761	29.7585852715381
2.77526539509202	29.7743716511996
2.78841831165644	29.7895421918471
2.80157122822086	29.8046762877401
2.81472414478528	29.8192495841059
2.82787706134969	29.8338035299243
2.84102997791411	29.8478298111835
2.85418289447853	29.8618635460237
2.86733581104294	29.8753897916235
2.88048872760736	29.8889289277604
2.89364164417178	29.9019929188875
2.9067945607362	29.9151097802548
2.91994747730061	29.9277692125446
2.93310039386503	29.9404768138758
2.94625331042945	29.9527452720353
2.95940622699386	29.9650562449476
2.97255914355828	29.976927179538
2.9857120601227	29.9888467577651
2.99886497668712	30.0003284187641
3.01201789325153	30.0118662928669
3.02517080981595	30.0229487980931
3.03832372638037	30.0340754211863
3.05147664294479	30.0447501200877
3.0646295595092	30.0554723870178
3.07778247607362	30.0657293912506
3.09093539263804	30.0759905557716
3.10408830920245	30.0857350452193
3.11724122576687	30.0955460938321
3.13039414233129	30.1048743907655
3.14354705889571	30.1143038691897
3.15669997546012	30.1232682178491
3.16985289202454	30.1322990689432
3.18300580858896	30.1409054269634
3.19615872515337	30.1496016293489
3.20931164171779	30.1578792835844
3.22246455828221	30.1662535164522
3.23561747484663	30.1741957828612
3.24877039141104	30.1821744531336
3.26192330797546	30.1897100921159
3.27507622453988	30.1973203594636
3.28822914110429	30.2045895460712
3.30138205766871	30.2119440696052
3.31453497423313	30.2189451783668
3.32768789079755	30.2260955847806
3.34084080736196	30.2329227384705
3.35399372392638	30.2400609365563
3.3671466404908	30.247124729312
3.38029955705521	30.2543832797931
3.39345247361963	30.2613386457978
3.40660539018405	30.2684261685073
3.41975830674847	30.2751565876938
3.43291122331288	30.282003470099
3.4460641398773	30.2884791832335
3.45921705644172	30.2949417485586
3.47236997300613	30.3009122070771
3.48552288957055	30.3070073333435
3.49867580613497	30.3127467561674
3.51182872269939	30.3186275486144
3.5249816392638	30.3241139080512
3.53813455582822	30.3297751556157
3.55128747239264	30.335108628454
3.56444038895705	30.3406619632937
3.57759330552147	30.3458119350863
3.59074622208589	30.3511401581867
3.60389913865031	30.356014975889
3.61705205521472	30.3609556988089
3.63020497177914	30.3655445198926
3.64335788834356	30.3704121927662
3.65651080490798	30.375169725572
3.66966372147239	30.3802124802017
3.68281663803681	30.3849260428544
3.69596955460123	30.3898407041067
3.70912247116564	30.3943735980436
3.72227538773006	30.3990196371382
3.73542830429448	30.4032784105007
3.7485812208589	30.4076649903006
3.76173413742331	30.4116765652
3.77488705398773	30.4158014127948
3.78803997055215	30.419547085812
3.80119288711656	30.4234020021848
3.81434580368098	30.4268898034487
3.8274987202454	30.4305059522592
3.84065163680982	30.4338201969358
3.85380455337423	30.4373087256044
3.86695746993865	30.4405025885717
3.88011038650307	30.4438494615919
3.89326330306748	30.4469578815425
3.9064162196319	30.4502384981919
3.91956913619632	30.4532506415204
3.93272205276074	30.4564420664871
3.94587496932515	30.4593751333511
3.95902788588957	30.4625112377833
3.97218080245399	30.4653923226193
3.98533371901841	30.468457710827
3.99848663558282	30.4712764817974
4.01163955214724	30.4742702100791
4.02479246871166	30.4770264008942
4.03794538527607	30.4799530499339
4.05109830184049	30.4826496578946
4.06425121840491	30.4855142132782
4.07740413496933	30.4881560331561
4.09055705153374	30.4909575264189
4.10370996809816	30.4935442839379
4.11686288466258	30.4962903797216
4.13001580122699	30.4988278913932
4.14316871779141	30.5015214728921
4.15632163435583	30.504012566228
4.16947455092024	30.5066586519225
4.18262746748466	30.5091096592969
4.19578038404908	30.5117155977534
4.2089333006135	30.5141339881706
4.22208621717791	30.5167074936386
4.23523913374233	30.5191013162491
4.24839205030675	30.5216516454019
4.26154496687117	30.5240293746202
4.27469788343558	30.5265625090533
4.2878508	30.528927778557
4.30100371656442	30.5314423865871
4.31415663312883	30.5337718900662
4.32730954969325	30.5362242488071
4.34046246625767	30.5384898968615
4.35361538282209	30.5408589963012
4.3667682993865	30.5430344474629
4.37992121595092	30.5453023568529
4.39307413251534	30.5473948432949
4.40622704907975	30.5495934946827
4.41937996564417	30.5516137428296
4.43253288220859	30.5537251668241
4.44568579877301	30.5556505452334
4.45883871533742	30.5576849965221
4.47199163190184	30.5595284610316
4.48514454846626	30.5614758394088
4.49829746503067	30.5632454135952
4.51145038159509	30.5651237912013
4.52460329815951	30.5668284421743
4.53775621472393	30.568642248554
4.55090913128834	30.5703003647444
4.56406204785276	30.5720651953958
4.57721496441718	30.5736639467862
4.59036788098159	30.5753676614971
4.60352079754601	30.5769152394284
4.61667371411043	30.5785805361665
4.62982663067485	30.5800906507056
4.64297954723926	30.5816989607155
4.65613246380368	30.5831469859093
4.6692853803681	30.5846940305005
4.68243829693252	30.5860974235442
4.69559121349693	30.587593404842
4.70874413006135	30.5889600375151
4.72189704662577	30.5904105769423
4.73504996319018	30.591748881658
4.7482028797546	30.5931788775037
4.76135579631902	30.5944750915298
4.77450871288344	30.5958058165007
4.78766162944785	30.5969244562544
4.80081454601227	30.5980938267601
4.81396746257669	30.5990836794675
4.8271203791411	30.6003339552329
4.84027329570552	30.6015030788601
4.85342621226994	30.6027662120507
4.86657912883436	30.6039210114019
4.87973204539877	30.605145079265
4.89288496196319	30.6062550687454
4.90603787852761	30.6074989687363
4.91919079509202	30.6086517414075
4.93234371165644	30.6099000732458
4.94549662822086	30.6110415688233
4.95864954478528	30.6122815138228
4.97180246134969	30.6133987126479
4.98495537791411	30.614623660904
4.99810829447853	30.6156965435757
5.01126121104294	30.6168883726605
5.02441412760736	30.6179352214223
5.03756704417178	30.6190896241405
5.0507199607362	30.620106699707
5.06387287730061	30.6212096583358
5.07702579386503	30.6221771391985
5.09017871042945	30.6231998243076
5.10333162699386	30.6240844965638
5.11648454355828	30.6250284615885
5.1296374601227	30.6258221460453
5.14279037668712	30.6266845522418
5.15594329325153	30.6274265021569
5.16909620981595	30.628266797567
5.18224912638037	30.6289743445902
5.19540204294479	30.6297693315648
5.2085549595092	30.6304343867702
5.22170787607362	30.6311833299949
5.23486079263804	30.6318069421615
5.24801370920245	30.6325119448872
5.26116662576687	30.6330928976424
5.27431954233129	30.633752358924
5.28747245889571	30.6342911596423
5.30062537546012	30.6349084099069
5.31377829202454	30.6354058155097
5.32693120858896	30.6359832299124
5.34008412515337	30.6364098850161
5.35323704171779	30.6368484058299
5.36638995828221	30.637089383132
5.37954287484663	30.6373893631241
5.39269579141104	30.6376387766232
5.40584870797546	30.638009012997
5.41900162453988	30.6382766252641
5.43215454110429	30.6386145975721
5.44530745766871	30.638834955116
5.45846037423313	30.6390796555953
5.47161329079754	30.6392266218327
5.48476620736196	30.6395079180888
5.49791912392638	30.6397186638827
5.5110720404908	30.640047531652
5.52422495705521	30.6402745499138
5.53737787361963	30.640602571402
5.55053079018405	30.6408286607319
5.56368370674847	30.6411474079558
5.57683662331288	30.6413594402278
5.5899895398773	30.6416492713432
5.60314245644172	30.6418345377693
5.61629537300614	30.642103614196
5.62944828957055	30.6422555427967
5.64260120613497	30.642446747829
5.65575412269939	30.6424991933683
5.6689070392638	30.6426086675384
5.68205995582822	30.6426233814941
5.69521287239264	30.6427113572411
5.70836578895705	30.6426752927253
5.72151870552147	30.642676159164
5.73467162208589	30.6426216206391
5.74782453865031	30.6426497087515
5.76097745521472	30.6425672289486
5.77413037177914	30.6426161923636
5.78728328834356	30.6425840802859
5.80043620490797	30.6426629530831
5.81358912147239	30.6426383757068
5.82674203803681	30.6426938334725
5.83989495460123	30.6426507783639
5.85304787116564	30.642685492022
5.86620078773006	30.6426253020625
5.87935370429448	30.6426432651255
5.89250662085889	30.6425706797589
5.90565953742331	30.6425754820933
5.91881245398773	30.6424934435197
5.93196537055215	30.6424880522888
5.94511828711656	30.6423993839474
5.95827120368098	30.6423864103923
5.9714241202454	30.6422938816032
5.98457703680982	30.642276218328
5.99772995337423	30.6421825127851
6.01088286993865	30.6421627163367
6.02403578650307	30.6420702192771
6.03718870306748	30.6420513869851
6.0503416196319	30.6419631317965
6.06349453619632	30.6419490362388
6.07664745276074	30.6418691564629
6.08980036932515	30.6418650781572
6.10295328588957	30.6417998175496
6.11610620245399	30.6418076495038
6.1292591190184	30.6417367500137
6.14241203558282	30.6417195247222
6.15556495214724	30.6416283126012
6.16871786871166	30.6415957549447
6.18187078527607	30.6414949719587
6.19502370184049	30.6414560229659
6.20817661840491	30.6413331705092
6.22132953496932	30.6412536981312
6.23448245153374	30.641096419697
6.24763536809816	30.6409972704718
6.26078828466258	30.6408288804741
6.27394120122699	30.6407223894418
6.28709411779141	30.6405503833813
6.30024703435583	30.6404378369312
6.31339995092024	30.6402712568324
6.32655286748466	30.6401787209184
6.33970578404908	30.6400316947089
6.3528587006135	30.6399541933683
6.36601161717791	30.6398210829134
6.37916453374233	30.6397559802958
6.39231745030675	30.6396353109128
6.40547036687116	30.6395816980812
6.41862328343558	30.6394729606732
6.4317762	30.6394305552507
6.44492911656442	30.639333764749
6.45808203312883	30.6393028731476
6.47123494969325	30.6392177631138
6.48438786625767	30.6391829375192
6.49754078282209	30.6390908690699
6.5106936993865	30.6390513749825
6.52384661595092	30.6389533658653
6.53699953251534	30.6389126844688
6.55015244907975	30.6388158493471
6.56330536564417	30.6387769906856
6.57645828220859	30.6386819244253
6.58961119877301	30.6386440519984
6.60276411533742	30.6385500054147
6.61591703190184	30.638512423493
6.62906994846626	30.6384189879122
6.64222286503067	30.6383814098282
6.65537578159509	30.6382884783328
6.66852869815951	30.6382509360096
6.68168161472393	30.6381586831056
6.69483453128834	30.6381213881537
6.70798744785276	30.6380300263044
6.72114036441718	30.6379931822493
6.73429328098159	30.6379029195607
6.74744619754601	30.6378667435623
6.76059911411043	30.6377778009024
6.77375203067485	30.6377425126737
6.78690494723926	30.6376551046645
6.80005786380368	30.6376209147278
6.8132107803681	30.6375352398082
6.82636369693251	30.6375023406022
6.83951661349693	30.6374185773611
6.85266953006135	30.6373871412904
6.86582244662577	30.6373054476413
6.87897536319018	30.6372756268091
6.8921282797546	30.6371961403941
6.90528119631902	30.6371680647865
6.91843411288344	30.6370908867669
6.93158702944785	30.6370646317919
6.94473994601227	30.6369898305597
6.95789286257669	30.6369654879395
6.9710457791411	30.636893152407
6.98419869570552	30.6368708034782
6.99735161226994	30.6368010002724
7.01050452883436	30.6367807109762
7.02365744539877	30.6367134960317
7.03681036196319	30.6366953228696
7.04996327852761	30.6366307059324
7.06311619509202	30.6366145944399
7.07626911165644	30.6365525139436
7.08942202822086	30.6365384851852
7.10257494478528	30.6364789876988
7.11572786134969	30.6364670833092
7.12888077791411	30.6364102061266
7.14203369447853	30.6364004625521
7.15518661104294	30.6363462345742
7.16833952760736	30.6363386792101
7.18149244417178	30.6362871177176
7.1946453607362	30.6362817662643
7.20779827730061	30.636232881547
7.22095119386503	30.6362297454163
7.23410411042945	30.6361835403924
7.24725702699386	30.6361826254945
7.26040994355828	30.636139097682
7.2735628601227	30.6361404051448
7.28671577668712	30.636099544272
7.29986869325153	30.6361030599047
7.31302160981595	30.636064843801
7.32617452638037	30.636070558075
7.33932744294478	30.6360349748519
7.3524803595092	30.6360428808088
7.36563327607362	30.6360099175056
7.37878619263804	30.6360200065347
7.39193910920245	30.635989648396
7.40509202576687	30.6360019102214
7.41824494233129	30.6359741410754
7.43139785889571	30.6359885641466
7.44455077546012	30.6359633668329
7.45770369202454	30.6359799387456
7.47085660858896	30.6359572955311
7.48400952515337	30.6359760034403
7.49716244171779	30.6359558964219
7.51031535828221	30.6359767274429
7.52346827484663	30.6359591389391
7.53662119141104	30.6359820805384
7.54977410797546	30.6359669934734
7.56292702453988	30.6359920338549
7.57607994110429	30.6359794321396
7.58923285766871	30.6360065606281
7.60238577423313	30.6359964295437
7.61553869079755	30.6360256369733
7.62869160736196	30.6360179635621
7.64184452392638	30.6360492426755
7.6549974404908	30.6360440161473
7.66815035705521	30.6360773620132
7.68130327361963	30.6360745741747
7.69445619018405	30.6361099846327
7.70760910674846	30.6361096286726
7.72076202331288	30.6361471021773
7.7339149398773	30.6361491760323
7.74706785644172	30.6361887194437
7.76022077300613	30.6361932288369
7.77337368957055	30.6362348540534
7.78652660613497	30.6362418080177
7.79967952269939	30.6362855305451
7.8128324392638	30.636294942701
7.82598535582822	30.6363407833059
7.83913827239264	30.6363526732244
7.85229118895705	30.636400659166
7.86544410552147	30.6364150535723
7.87859702208589	30.6364652198487
7.89174993865031	30.636482153942
7.90490285521472	30.6365345439777
7.91805577177914	30.6365540614496
7.93120868834356	30.6366087292395
7.94436160490797	30.6366308873138
7.95751452147239	30.6366879013049
7.97066743803681	30.6367127716083
7.98382035460123	30.6367722125578
7.99697327116564	30.636799875029
8.01012618773006	30.6368618377345
8.02327910429448	30.6368924006408
8.03643202085889	30.6369570112304
8.04958493742331	30.6369906101511
8.06273785398773	30.6370580239591
8.07589077055215	30.637094827787
8.08904368711656	30.637165237382
8.10219660368098	30.6372054572909
8.1153495202454	30.6372791033486
8.12850243680981	30.6373226577316
8.14165535337423	30.637398912787
8.15480826993865	30.6374455539713
8.16796118650307	30.6375247990213
8.18111410306748	30.6375748703388
8.1942670196319	30.6376572271256
8.20741993619632	30.63770835221
8.22057285276074	30.6377897914738
8.23372576932515	30.6378411495269
8.24687868588957	30.6379232383157
8.26003160245399	30.6379758895346
8.2731845190184	30.6380526142886
8.28633743558282	30.6380832887354
8.29949035214724	30.638131220542
8.31264326871166	30.6381505729916
8.32579618527607	30.6381922575441
8.33894910184049	30.6382085356489
8.35210201840491	30.6382497038977
8.36525493496932	30.6382652768496
8.37840785153374	30.6383068299626
8.39156076809816	30.6383223561069
8.40471368466258	30.6383643598234
8.41786660122699	30.6383800007454
8.43101951779141	30.6384223307375
8.44417243435583	30.6384380963653
8.45732535092024	30.6384805954682
8.47047826748466	30.6384964484052
8.48363118404908	30.6385389748337
8.4967841006135	30.6385548683569
8.50993701717791	30.6385973104681
8.52308993374233	30.63861320277
8.53624285030675	30.6386554786252
8.54939576687116	30.6386713406653
8.56254868343558	30.6387134010016
8.5757016	30.6387292211219
8.58885451656442	30.6387710243042
8.60200743312883	30.6387867520081
8.61516034969325	30.6388282388123
8.62831326625767	30.6388438559812
8.64146618282209	30.6388850355744
8.6546190993865	30.6389005742596
8.66777201595092	30.6389414817071
8.68092493251534	30.6389569844423
8.69407784907975	30.6389976659971
8.70723076564417	30.6390131811073
8.72038368220859	30.6390536880829
8.73353659877301	30.6390692634502
8.74668951533742	30.6391096428569
8.75984243190184	30.6391253276065
8.77299534846626	30.639165635455
8.78614826503067	30.6391814823923
8.79930118159509	30.639221775702
8.81245409815951	30.6392378382598
8.82560701472393	30.6392781725565
8.83875993128834	30.6392945000771
8.85191284785276	30.6393349269324
8.86506576441718	30.6393515695372
8.8782186809816	30.6393921399119
8.89137159754601	30.6394091411499
8.90452451411043	30.6394498999919
8.91767743067485	30.6394673065885
8.93083034723926	30.6395083057724
8.94398326380368	30.6395261665575
8.9571361803681	30.6395674562157
8.97028909693251	30.6395858150803
8.98344201349693	30.6396274304936
8.99659493006135	30.6396463107363
9.00974784662577	30.6396882811689
9.02290076319018	30.6397077185021
9.0360536797546	30.6397500853686
9.04920659631902	30.6397701206271
9.06235951288343	30.6398129267625
9.07551242944785	30.6398336012276
9.08866534601227	30.6398768897583
9.10181826257669	30.6398982449873
9.1149711791411	30.639942059286
9.12812409570552	30.6399641372602
9.14127701226994	30.6400085211401
9.15442992883436	30.640031364487
9.16758284539877	30.6400763613357
9.18073576196319	30.6401000118414
9.19388867852761	30.6401456662622
9.20704159509202	30.640170168147
9.22019451165644	30.6402165272108
9.23334742822086	30.6402419273203
9.24650034478528	30.6402890401582
9.25965326134969	30.6403153875741
9.27280617791411	30.6403633059962
9.28595909447853	30.6403906528881
9.29911201104294	30.6404394322085
9.31226492760736	30.6404678346867
9.32541784417178	30.640517534617
9.3385707607362	30.6405470536991
9.35172367730061	30.6405977393966
9.36487659386503	30.6406284328533
9.37802951042945	30.6406801441337
9.39118242699386	30.6407120440429
9.40433534355828	30.6407648347618
9.4174882601227	30.6407980086658
9.43064117668712	30.6408519268642
9.44379409325153	30.6408864332486
9.45694700981595	30.6409416071741
9.47009992638037	30.6409776075889
9.48325284294478	30.6410341979643
9.4964057595092	30.6410718532081
9.50955867607362	30.6411300316848
9.52271159263804	30.6411695273216
9.53586450920245	30.641229497868
9.54901742576687	30.6412710570811
9.56217034233129	30.6413330675425
9.57532325889571	30.6413769425506
9.58847617546012	30.641441263414
9.60162909202454	30.6414877736433
9.61478200858896	30.6415547862902
9.62793492515337	30.6416043932523
9.64108784171779	30.6416746395246
9.65424075828221	30.6417279414503
9.66739367484663	30.6418020983834
9.68054659141104	30.6418599348388
9.69369950797546	30.6419390956398
9.70685242453988	30.642002875223
9.72000534110429	30.6420888787294
9.73315825766871	30.6421610814633
9.74631117423313	30.6422563334428
9.75946409079754	30.6423360321527
9.77261700736196	30.6424335674195
9.78576992392638	30.6425095164129
9.7989228404908	30.6426023107482
9.81207575705522	30.6426743323233
9.82522867361963	30.6427605254599
9.83838159018405	30.6428276223996
9.85153450674846	30.6429123087764
9.86468742331288	30.6429804210698
9.8778403398773	30.6430670450314
9.89099325644172	30.6431378339733
9.90414617300613	30.6432273809237
9.91729908957055	30.6433013430902
9.93045200613497	30.6433939583832
9.94360492269939	30.6434710090639
9.9567578392638	30.6435667780194
9.96991075582822	30.6436453516473
9.98306367239264	30.6437386257637
9.99621658895705	30.6438132243837
10.0093695055215	30.6439043160742
10.0225224220859	30.6439795063467
10.0356753386503	30.6440721504023
10.0488282552147	30.6441491807192
10.0619811717791	30.6442425309686
10.0751340883436	30.6443165474062
10.088287004908	30.6444043284321
10.1014399214724	30.6444750236408
10.1145928380368	30.6445631858361
10.1277457546012	30.644635906229
10.1408986711656	30.6447254728127
10.1540515877301	30.6447966437248
10.1672045042945	30.6448812008445
10.1803574208589	30.6449504825195
10.1935103374233	30.6450369531758
10.2066632539877	30.6451093286483
10.2198161705521	30.6452019079894
10.2329690871166	30.6452803176972
10.246122003681	30.645377729552
10.2592749202454	30.6454582284993
10.2724278368098	30.6455561685502
10.2855807533742	30.6456419008124
10.2987336699386	30.6457476061965
10.3118865865031	30.6458394343364
10.3250395030675	30.6459493292209
10.3381924196319	30.6460440964525
10.3513453361963	30.6461557421859
10.3644982527607	30.6462515771266
10.3776511693252	30.6463634565304
10.3908040858896	30.6464591845348
10.403957002454	30.6465708608665
10.4171099190184	30.6466663970676
10.4302628355828	30.646777183907
10.4434157521472	30.6468715590424
10.4565686687117	30.6469806982068
10.4697215852761	30.6470733281863
10.4828745018405	30.6471802973987
10.4960274184049	30.6472705587637
10.5091803349693	30.6473746680464
10.5223332515337	30.6474622803387
10.5354861680982	30.6475638262304
10.5486390846626	30.6476489879083
10.561792001227	30.647747812941
10.5749449177914	30.6478303161066
10.5880978343558	30.6479262493513
10.6012507509202	30.6480059414355
10.6144036674847	30.6480988751263
10.6275565840491	30.6481756680553
10.6407095006135	30.6482655475224
10.6538624171779	30.64833940301
10.6670153337423	30.6484262139774
10.6801682503067	30.6484971298316
10.6933211668712	30.6485808877822
10.7064740834356	30.6486488884918
10.719627	30.6487296314553


==> figures/data/resPSNR_blur002-3.tsv <==
0	23.3056500382613
0.22544815625	26.7435816681572
0.4508963125	28.5597181214506
0.67634446875	29.4929871384967
0.901792625	29.9544288419878
1.12724078125	30.1825351441811
1.3526889375	30.2965786084973
1.57813709375	30.3545144523209
1.80358525	30.3843103457004
2.02903340625	30.3998206293691
2.2544815625	30.4079660449354
2.47992971875	30.4122761647902
2.705377875	30.4145712061218
2.93082603125	30.415797881604
3.1562741875	30.4164554327777
3.38172234375	30.4168086724219
3.6071705	30.4169987231274


==> figures/data/resPSNR_blur002-4.tsv <==
0	13.3039335050323
0.0135853943127962	13.6901521775429
0.0271707886255924	14.1041137453005
0.0407561829383886	14.5102432751062
0.0543415772511848	14.9031005783028
0.067926971563981	15.2748631494762
0.0815123658767773	15.6264122491456
0.0950977601895735	15.9585397172538
0.10868315450237	16.2707047465861
0.122268548815166	16.5645004987153
0.135853943127962	16.8403327660681
0.149439337440758	17.099971689894
0.163024731753555	17.34481497878
0.176610126066351	17.5757677016539
0.190195520379147	17.7945866754403
0.203780914691943	18.0015193805449
0.217366309004739	18.198214472997
0.230951703317536	18.3849677167732
0.244537097630332	18.5631171410678
0.258122491943128	18.7326433215034
0.271707886255924	18.8950427126031
0.28529328056872	19.0504728385587
0.298878674881517	19.1995478570296
0.312464069194313	19.3430568727385
0.326049463507109	19.4811381618233
0.339634857819905	19.6144322865202
0.353220252132701	19.7431862569118
0.366805646445498	19.8678186126005
0.380391040758294	19.9886103602263
0.39397643507109	20.105938601246
0.407561829383886	20.2199022233815
0.421147223696682	20.3308359998457
0.434732618009479	20.4388887700054
0.448318012322275	20.5442349918318
0.461903406635071	20.6471671626528
0.475488800947867	20.7476612444969
0.489074195260663	20.8460774972954
0.50265958957346	20.9423367945287
0.516244983886256	21.0366783409263
0.529830378199052	21.1291286233239
0.543415772511848	21.2198895071738
0.557001166824645	21.3089094109007
0.570586561137441	21.3964825980779
0.584171955450237	21.4823764311051
0.597757349763033	21.5670226162484
0.611342744075829	21.650145129036
0.624928138388626	21.7321864956828
0.638513532701422	21.8128166131366
0.652098927014218	21.8924662608169
0.665684321327014	21.9708298742213
0.67926971563981	22.0483348724614
0.692855109952607	22.1246409954712
0.706440504265403	22.2001522487894
0.720025898578199	22.274507855828
0.733611292890995	22.3481619896952
0.747196687203791	22.4206936537502
0.760782081516588	22.4925814926678
0.774367475829384	22.5634722265107
0.78795287014218	22.6336822018212
0.801538264454976	22.7030329315026
0.815123658767772	22.7717316323029
0.828709053080569	22.8395739310147
0.842294447393365	22.9068521643558
0.855879841706161	22.9732684335094
0.869465236018957	23.0391660717352
0.883050630331754	23.1042221490749
0.89663602464455	23.1688028155251
0.910221418957346	23.2325706624847
0.923806813270142	23.2959346878742
0.937392207582938	23.3584440499514
0.950977601895734	23.420628008398
0.964562996208531	23.481951360815
0.978148390521327	23.5430216427527
0.991733784834123	23.6032026030204
1.00531917914692	23.6631914082076
1.01890457345972	23.7222828772208
1.03248996777251	23.7812364179253
1.04607536208531	23.839279348939
1.0596607563981	23.897216772887
1.0732461507109	23.9542636200306
1.0868315450237	24.0112708424275
1.10041693933649	24.0673287987231
1.11400233364929	24.1233681098117
1.12758772796209	24.178491857346
1.14117312227488	24.2336161807167
1.15475851658768	24.2878669325766
1.16834391090047	24.3421106086455
1.18192930521327	24.3955014482325
1.19551469952607	24.4488509820964
1.20910009383886	24.5013846264508
1.22268548815166	24.553876841526
1.23627088246445	24.6055536640298
1.24985627677725	24.657170483288
1.26344167109005	24.708011258862
1.27702706540284	24.7588036845554
1.29061245971564	24.8088159289591
1.30419785402844	24.8587943088412
1.31778324834123	24.9080104294033
1.33136864265403	24.9572056942045
1.34495403696682	25.0056769176405
1.35853943127962	25.0541193851876
1.37212482559242	25.1018549679439
1.38571021990521	25.1495824427807
1.39929561421801	25.1966453613524
1.41288100853081	25.2437000610995
1.4264664028436	25.2901372145538
1.4400517971564	25.3364556691463
1.45363719146919	25.3822054140722
1.46722258578199	25.4278109459055
1.48080798009479	25.4728842473304
1.49439337440758	25.5177507588535
1.50797876872038	25.5620676422162
1.52156416303318	25.6061945047622
1.53514955734597	25.649796806005
1.54873495165877	25.6932301355884
1.56232034597156	25.73616154057
1.57590574028436	25.7789587733709
1.58949113459716	25.8211890048435
1.60307652890995	25.8632575869657
1.61666192322275	25.9047602168212
1.63024731753554	25.9460946820841
1.64383271184834	25.9868752962257
1.65741810616114	26.0274852814835
1.67100350047393	26.0675534729755
1.68458889478673	26.1074270147956
1.69817428909953	26.1467540998678
1.71175968341232	26.1858902819001
1.72534507772512	26.2245068927512
1.73893047203791	26.262932689038
1.75251586635071	26.3008629000234
1.76610126066351	26.3386038388847
1.7796866549763	26.3758642384343
1.7932720492891	26.4129318716383
1.8068574436019	26.4495300919616
1.82044283791469	26.485935073208
1.83402823222749	26.5219021628155
1.84761362654028	26.5576497206127
1.86119902085308	26.592978268306
1.87478441516588	26.6280863181443
1.88836980947867	26.6627796090649
1.90195520379147	26.6972499634534
1.91554059810427	26.731315430404
1.92912599241706	26.7651569150739
1.94271138672986	26.7986096896277
1.95629678104265	26.8318272950653
1.96988217535545	26.8646705040044
1.98346756966825	26.8972711262793
1.99705296398104	26.9295117625236
2.01063835829384	26.9615621109346
2.02422375260663	26.9931919408173
2.03780914691943	27.0246727947141
2.05139454123223	27.0557056743321
2.06497993554502	27.0866037575778
2.07856532985782	27.1170517897857
2.09215072417062	27.1473771361236
2.10573611848341	27.1772568401941
2.11932151279621	27.2070161203748
2.132906907109	27.2363391939006
2.1464923014218	27.2655434780825
2.1600776957346	27.2943241801037
2.17366309004739	27.322976813783
2.18724848436019	27.3512199514342
2.20083387867299	27.3793287021765
2.21441927298578	27.4070348051217
2.22800466729858	27.4346068992047
2.24159006161137	27.4617875550285
2.25517545592417	27.4888308780643
2.26876085023697	27.5154937305109
2.28234624454976	27.5420116202384
2.29593163886256	27.5681714945606
2.30951703317536	27.59419791234
2.32310242748815	27.6198609811196
2.33668782180095	27.6453985581854
2.35027321611374	27.6705719113048
2.36385861042654	27.6956239209242
2.37744400473934	27.7203182264893
2.39102939905213	27.744892819265
2.40461479336493	27.7691208556463
2.41820018767773	27.793239300282
2.43178558199052	27.8170138513022
2.44537097630332	27.8406894573586
2.45895637061611	27.8640296692154
2.47254176492891	27.8872701430972
2.48612715924171	27.9101812154748
2.4997125535545	27.9329912070315
2.5132979478673	27.9554711832848
2.52688334218009	27.977845725316
2.54046873649289	27.9999019544926
2.55405413080569	28.0218537344536
2.56763952511848	28.0434871687704
2.58122491943128	28.0650159799094
2.59481031374408	28.0862348245367
2.60839570805687	28.1073449542604
2.62198110236967	28.1281352327753
2.63556649668246	28.1488173919059
2.64915189099526	28.1691841564005
2.66273728530806	28.189445076543
2.67632267962085	28.2094024829474
2.68990807393365	28.2292514530057
2.70349346824645	28.2487982723203
2.71707886255924	28.2682365519801
2.73066425687204	28.2873781660635
2.74424965118483	28.3064095249386
2.75783504549763	28.325156067359
2.77142043981043	28.3437995808038
2.78500583412322	28.3621595166871
2.79859122843602	28.3804164870974
2.81217662274882	28.3983920179816
2.82576201706161	28.4162680133637
2.83934741137441	28.4338664591952
2.8529328056872	28.4513686411723
2.8665182	28.4685969519145
2.8801035943128	28.4857346228847
2.89368898862559	28.5026024270542
2.90727438293839	28.5193811165945
2.92085977725118	28.5358951428381
2.93444517156398	28.5523223327992
2.94803056587678	28.5684898761335
2.96161596018957	28.5845738629389
2.97520135450237	28.6004033230874
2.98878674881517	28.6161516177917
3.00237214312796	28.6316556585031
3.01595753744076	28.6470765139581
3.02954293175355	28.6622601635584
3.04312832606635	28.6773592661158
3.05671372037915	28.692224807629
3.07029911469194	28.707006777019
3.08388450900474	28.7215610938182
3.09746990331754	28.7360312593377
3.11105529763033	28.7502790902039
3.12464069194313	28.7644430641304
3.13822608625592	28.7783891936451
3.15181148056872	28.7922523859484
3.16539687488152	28.8058998084144
3.17898226919431	28.8194654427406
3.19256766350711	28.8328178042337
3.2061530578199	28.846090055641
3.2197384521327	28.8591515065955
3.2333238464455	28.8721378277424
3.24690924075829	28.8849179845077
3.26049463507109	28.8976263055172
3.27408002938389	28.9101305569868
3.28766542369668	28.9225631241209
3.30125081800948	28.9347947313899
3.31483621232227	28.9469587082476
3.32842160663507	28.9589252426148
3.34200700094787	28.9708263017804
3.35559239526066	28.9825320821994
3.36917778957346	28.9941735203406
3.38276318388626	29.0056225625883
3.39634857819905	29.0170086038428
3.40993397251185	29.0282058800068
3.42351936682464	29.0393507426073
3.43710476113744	29.0503138597854
3.45069015545024	29.0612185562399
3.46427554976303	29.0719428715417
3.47786094407583	29.0826100787776
3.49144633838863	29.0931001646693
3.50503173270142	29.1035351829731
3.51861712701422	29.1137972440368
3.53220252132701	29.1240048226574
3.54578791563981	29.1340442402317
3.55937330995261	29.1440288622547
3.5729587042654	29.1538482369431
3.5865440985782	29.1636129199423
3.600129492891	29.1732159598072
3.61371488720379	29.1827652463689
3.62730028151659	29.1921560748036
3.64088567582938	29.2014944065004
3.65447107014218	29.2106775016263
3.66805646445498	29.2198091223997
3.68164185876777	29.2287882951313
3.69522725308057	29.2377163882266
3.70881264739336	29.2464951344654
3.72239804170616	29.2552236536074
3.73598343601896	29.2638056247172
3.74956883033175	29.2723389370003
3.76315422464455	29.280728809013
3.77673961895735	29.2890715959903
3.79032501327014	29.2972732989493
3.80391040758294	29.3054290352748
3.81749580189573	29.3134456586627
3.83108119620853	29.3214180655019
3.84466659052133	29.3292538555276
3.85825198483412	29.3370466604031
3.87183737914692	29.3447059353604
3.88542277345972	29.352323703619
3.89900816777251	29.3598109724145
3.91259356208531	29.3672578875113
3.9261789563981	29.374576859157
3.9397643507109	29.3818566991252
3.9533497450237	29.3890115729901
3.96693513933649	29.3961287791996
3.98052053364929	29.4031230902374
3.99410592796209	29.4100811190485
4.00769132227488	29.4169186586854
4.02127671658768	29.4237210012621
4.03486211090047	29.4304053522922
4.04844750521327	29.4370554993462
4.06203289952607	29.4435901713019
4.07561829383886	29.4500917936477
4.08920368815166	29.4564804109994
4.10278908246445	29.4628374050614
4.11637447677725	29.4690839083215
4.12995987109005	29.4752992851181
4.14354526540284	29.4814060725744
4.15713065971564	29.4874829991197
4.17071605402844	29.4934538659347
4.18430144834123	29.4993960326847
4.19788684265403	29.5052342989521
4.21147223696682	29.5110449986806
4.22505763127962	29.5167539256332
4.23864302559242	29.5224364026339
4.25222841990521	29.5280189104101
4.26581381421801	29.5335745959622
4.2793992085308	29.5390325477254
4.2929846028436	29.5444654128183
4.3065699971564	29.5498028372606
4.32015539146919	29.5551165076052
4.33374078578199	29.560336380746
4.34732618009479	29.5655334635548
4.36091157440758	29.5706388132302
4.37449696872038	29.5757240002298
4.38808236303317	29.5807197765276
4.40166775734597	29.5856957811251
4.41525315165877	29.5905840510694
4.42883854597156	29.5954531924702
4.44242394028436	29.6002361377758
4.45600933459716	29.6049999076827
4.46959472890995	29.6096790423344
4.48318012322275	29.6143396288146
4.49676551753554	29.6189172764044
4.51035091184834	29.6234770165526
4.52393630616114	29.627955537364
4.53752170047393	29.6324165907026
4.55110709478673	29.6367981269512
4.56469248909953	29.6411627499576
4.57827788341232	29.6454495198585
4.59186327772512	29.6497199230882
4.60544867203792	29.6539140795538
4.61903406635071	29.6580922170111
4.63261946066351	29.662195542058
4.6462048549763	29.6662833892879
4.6597902492891	29.6702978391104
4.6733756436019	29.6742973417621
4.68696103791469	29.6782254223815
4.70054643222749	29.6821385614629
4.71413182654028	29.6859818979302
4.72771722085308	29.6898171663782
4.74130261516588	29.6935855777779
4.75488800947867	29.6973404435012
4.76847340379147	29.7010284531495
4.78205879810427	29.7047030629334
4.79564419241706	29.7083118895387
4.80922958672986	29.7119077507631
4.82281498104265	29.7154390841362
4.83640037535545	29.7189578993211
4.84998576966825	29.7224135009319
4.86357116398104	29.7258571374123
4.87715655829384	29.7292387587144
4.89074195260663	29.7326087728933
4.90432734691943	29.7359179852657
4.91791274123223	29.7392161852326
4.93149813554502	29.742454887875
4.94508352985782	29.7456831341052
4.95866892417062	29.7488531516335
4.97225431848341	29.7520129581255
4.98583971279621	29.755114472441
4.999425107109	29.7582062056987
5.0130105014218	29.7612414463431
5.0265958957346	29.7642672910523
5.04018129004739	29.7672377046723
5.05376668436019	29.7701988799965
5.06735207867299	29.7731056204924
5.08093747298578	29.7760033445959
5.09452286729858	29.7788476271303
5.10810826161137	29.7816832528877
5.12169365592417	29.7844664585802
5.13527905023697	29.787241409907
5.14886444454976	29.7899649383703
5.16244983886256	29.7926808898172
5.17603523317536	29.7953459578242
5.18962062748815	29.7980040469383
5.20320602180095	29.8006120321364
5.21679141611374	29.8032135081679
5.23037681042654	29.8057657429811
5.24396220473934	29.8083119130944
5.25754759905213	29.8108096865853
5.27113299336493	29.8133010652983
5.28471838767772	29.8157441808064
5.29830378199052	29.8181814104793
5.31188917630332	29.8205715884909
5.32547457061611	29.8229564444011
5.33905996492891	29.8252951897696
5.35264535924171	29.8276291125854
5.3662307535545	29.8299179782315
5.3798161478673	29.8322024391943
5.39340154218009	29.8344427651725
5.40698693649289	29.8366790240609
5.42057233080569	29.8388720265351
5.43415772511848	29.8410612829235
5.44774311943128	29.8432081055866
5.46132851374408	29.8453514502602
5.47491390805687	29.8474531501224
5.48849930236967	29.8495514616983
5.50208469668246	29.8516089206187
5.51567009099526	29.8536634756332
5.52925548530806	29.8556782644178
5.54284087962085	29.8576904295623
5.55642627393365	29.8596636008741
5.57001166824644	29.8616343417666
5.58359706255924	29.8635668700784
5.59718245687204	29.8654971976719
5.61076785118483	29.8673900395158
5.62435324549763	29.8692812679278
5.63793863981043	29.8711348772977
5.65152403412322	29.8729874359601
5.66510942843602	29.8748029717275
5.67869482274881	29.876617723244
5.69228021706161	29.8783960265962
5.70586561137441	29.8801737624318
5.7194510056872	29.8819156235639
5.7330364	29.8836571012978
5.7466217943128	29.8853633315089
5.76020718862559	29.8870693706353
5.77379258293839	29.8887410865992
5.78737797725118	29.8904128321845
5.80096337156398	29.8920506596447
5.81454876587678	29.8936886598971
5.82813416018957	29.8952932465129
5.84171955450237	29.8968981419442
5.85530494881517	29.8984701842031
5.86889034312796	29.9000426809462
5.88247573744076	29.9015828543724
5.89606113175355	29.9031235981019
5.90964652606635	29.9046325971357
5.92323192037915	29.9061423292532
5.93681731469194	29.9076208829275
5.95040270900474	29.9091003058525
5.96398810331753	29.9105490802295
5.97757349763033	29.9119988530832
5.99115889194313	29.9134184487162
6.00474428625592	29.9148391400162
6.01832968056872	29.9162301350816
6.03191507488152	29.9176223826944
6.04550046919431	29.9189854079015
6.05908586350711	29.9203498260284
6.0726712578199	29.9216854876118
6.0862566521327	29.923022678978
6.0998420464455	29.9243315466562
6.11342744075829	29.9256420289865
6.12701283507109	29.9269246273579
6.14059822938389	29.9282089933032
6.15418362369668	29.9294659246737
6.16776901800948	29.9307247581339
6.18135441232227	29.9319566689325
6.19493980663507	29.9331904938119
6.20852520094787	29.9343980170307
6.22211059526066	29.9356074192561
6.23569598957346	29.9367910546202
6.24928138388626	29.9379766033974
6.26286677819905	29.9391368267358
6.27645217251185	29.940298969737
6.29003756682464	29.9414362183268
6.30362296113744	29.9425755044168
6.31720835545024	29.943690359749
6.33079374976303	29.9448073397711
6.34437914407583	29.9459002695124
6.35796453838863	29.946995399945
6.37154993270142	29.9480669214513
6.38513532701422	29.9491407254693
6.39872072132701	29.9501912635488
6.41230611563981	29.9512441194228
6.42589150995261	29.9522740285049
6.4394769042654	29.9533063171044
6.4530622985782	29.9543159955277
6.466647692891	29.9553281098918
6.48023308720379	29.9563179744797
6.49381848151659	29.9573104970534
6.50740387582938	29.9582812877343
6.52098927014218	29.9592547756602
6.53457466445498	29.9602068502872
6.54816005876777	29.961161677132
6.56174545308057	29.9620953748429
6.57533084739337	29.9630318285882
6.58891624170616	29.9639474050974
6.60250163601896	29.9648657443179
6.61608703033175	29.9657634388477
6.62967242464455	29.9666639503425
6.64325781895734	29.9675440986239
6.65684321327014	29.9684271881417
6.67042860758294	29.9692901994385
6.68401400189573	29.9701562239751
6.69759939620853	29.9710024481947
6.71118479052133	29.9718517435838
6.72477018483412	29.9726815077446
6.73835557914692	29.9735143928867
6.75194097345971	29.9743280172892
6.76552636777251	29.9751448076208
6.77911176208531	29.9759426188771
6.7926971563981	29.9767437142726
6.8062825507109	29.9775261556298
6.8198679450237	29.9783119002532
6.83345333933649	29.9790792256435
6.84703873364929	29.9798498611394
6.86062412796208	29.9806023512832
6.87420952227488	29.9813581871731
6.88779491658768	29.9820961667976
6.90138031090047	29.9828374911873
6.91496570521327	29.9835611683363
6.92855109952607	29.984288206215
6.94213649383886	29.9849978353549
6.95572188815166	29.9857108435722
6.96930728246446	29.986406685521
6.98289267677725	29.987105927142
6.99647807109005	29.9877882346669
7.01006346540284	29.988473957952
7.02364885971564	29.9891429696595
7.03723425402844	29.9898154396556
7.05081964834123	29.9904714038252
7.06440504265403	29.991130856073
7.07799043696682	29.9917740064155
7.09157583127962	29.9924206843668
7.10516122559242	29.9930513099231
7.11874661990521	29.9936855016696
7.13233201421801	29.9943038433093
7.1459174085308	29.9949258069171
7.1595028028436	29.9955321231555
7.1730881971564	29.9961421169444
7.18667359146919	29.996736663805
7.20025898578199	29.9973349417406
7.21384438009479	29.9979179768581
7.22742977440758	29.9985047881159
7.24101516872038	29.9990765583284
7.25460056303317	29.9996521453407
7.26818595734597	30.0002128954255
7.28177135165877	30.0007775010391
7.29535674597156	30.0013274645037
7.30894214028436	30.001881319264
7.32252753459716	30.0024207304904
7.33611292890995	30.0029640497293
7.34969832322275	30.0034930520397
7.36328371753554	30.0040259797602
7.37686911184834	30.0045448134351
7.39045450616114	30.0050676151541
7.40403990047393	30.0055765275679
7.41762529478673	30.0060894403364
7.43121068909953	30.0065886571602
7.44479608341232	30.0070919026557
7.45838147772512	30.0075816389996
7.47196687203791	30.0080754282441
7.48555226635071	30.0085558856638
7.49913766066351	30.0090404208602
7.5127230549763	30.0095118076705
7.5263084492891	30.0099872865928
7.5398938436019	30.0104497913536
7.55347923791469	30.0109164007967
7.56706463222749	30.011370208098
7.58065002654028	30.0118281314053
7.59423542085308	30.0122734219071
7.60782081516588	30.0127228393834
7.62140620947867	30.0131597920465
7.63499160379147	30.013600886081
7.64857699810427	30.0140296796977
7.66216239241706	30.0144626203297
7.67574778672986	30.0148834188485
7.68933318104265	30.0153083703197
7.70291857535545	30.0157213354664
7.71650396966825	30.016138447951
7.73008936398104	30.0165437088795
7.74367475829384	30.0169531219667
7.75726015260664	30.0173508452113
7.77084554691943	30.0177527289594
7.78443094123223	30.0181430728323
7.79801633554502	30.018537563061
7.81160172985782	30.0189206557611
7.82518712417062	30.0193079097036
7.83877251848341	30.0196839030799
7.85235791279621	30.0200640689384
7.865943307109	30.0204331101576
7.8795287014218	30.0208063318133
7.8931140957346	30.0211685641052
7.90669949004739	30.0215349820432
7.92028488436019	30.021890544795
7.93387027867298	30.0222502959584
7.94745567298578	30.0225993247176
7.96104106729858	30.0229525428554
7.97462646161137	30.0232951674204
7.98821185592417	30.0236419784523
8.00179725023697	30.0239783194369
8.01538264454976	30.0243188365881
8.02896803886256	30.0246490086492
8.04255343317535	30.0249833505871
8.05613882748815	30.0253074726796
8.06972422180095	30.0256357581762
8.08330961611374	30.0259539479903
8.09689501042654	30.0262762955193
8.11048040473934	30.0265886698661
8.12406579905213	30.0269051960041
8.13765119336493	30.0272118698954
8.15123658767772	30.0275226889581
8.16482198199052	30.0278237745669
8.17840737630332	30.0281289987184
8.19199277061611	30.0284246063883
8.20557816492891	30.0287243415002
8.21916355924171	30.0290145701145
8.2327489535545	30.0293089136665
8.2463343478673	30.0295938655495
8.25991974218009	30.0298829226847
8.27350513649289	30.0301626991997
8.28709053080569	30.0304465733668
8.30067592511848	30.0307212835371
8.31426131943128	30.0310000853345
8.32784671374407	30.0312698321571
8.34143210805687	30.0315436674919
8.35501750236967	30.0318085578402
8.36860289668246	30.0320775248645
8.38218829099526	30.0323376499759
8.39577368530806	30.0326018393245
8.40935907962085	30.0328572898336
8.42294447393365	30.0331167933031
8.43652986824645	30.0333676600967
8.45011526255924	30.0336225673106
8.46370065687204	30.0338689370044
8.47728605118483	30.0341193330778
8.49087144549763	30.0343612886028
8.50445683981043	30.0346072562939
8.51804223412322	30.0348448769469
8.53162762843602	30.0350864973242
8.54521302274881	30.0353198572787
8.55879841706161	30.0355572104832
8.57238381137441	30.035786384192
8.5859692056872	30.036019547638
8.5995546	30.0362446105026


==> figures/data/resPSNR_blur01-1.tsv <==
0	23.9456908231275
0.23303722	29.370955517517
0.46607444	34.468317207505
0.69911166	39.5887436855747
0.93214888	44.0695361700686
1.1651861	46.8985809266912
1.39822332	48.2055769779797
1.63126054	48.7369112641883
1.86429776	48.9547136817607
2.09733498	49.0434948560448
2.3303722	49.0813473795276
2.56340942	49.0982561988738
2.79644664	49.1061454947217
3.02948386	49.1099238373983
3.26252108	49.1117788888627
3.4955583	49.112709921541
4.0289697   49.113154698725

==> figures/data/resPSNR_blur01-2.tsv <==
0	13.3221773023897
0.0134016765765766	13.7246154560269
0.0268033531531532	14.1486344543858
0.0402050297297297	14.5687118148083
0.0536067063063063	14.9744836280648
0.0670083828828829	15.3603267830328
0.0804100594594594	15.7258242511319
0.093811736036036	16.0709528067628
0.107213412612613	16.3959118923858
0.120615089189189	16.702507486175
0.134016765765766	16.9917437623417
0.147418442342342	17.2654392062151
0.160820118918919	17.5245501893764
0.174221795495495	17.7700263849479
0.187623472072072	18.0031678907672
0.201025148648649	18.2245523635833
0.214426825225225	18.4357322166977
0.227828501801802	18.6369087991941
0.241230178378378	18.8296759138727
0.254631854954955	19.0141379768835
0.268033531531532	19.191509299643
0.281435208108108	19.3618680277326
0.294836884684685	19.5263895815462
0.308238561261261	19.6850150707246
0.321640237837838	19.8387980828636
0.335041914414414	19.9875269060389
0.348443590990991	20.132203119383
0.361845267567568	20.2726127918365
0.375246944144144	20.4096578492243
0.388648620720721	20.542909775144
0.402050297297297	20.6733051221989
0.415451973873874	20.8003891724626
0.42885365045045	20.9250000637111
0.442255327027027	21.046708670741
0.455657003603604	21.166340958265
0.46905868018018	21.2833795549139
0.482460356756757	21.3985718124611
0.495862033333333	21.5115609887922
0.50926370990991	21.622961686205
0.522665386486486	21.7324469625801
0.536067063063063	21.8406052246045
0.54946873963964	21.9470110792027
0.562870416216216	22.0521947387068
0.576272092792793	22.1557908937309
0.589673769369369	22.2583187105529
0.603075445945946	22.3593589519435
0.616477122522523	22.4594605151203
0.629878799099099	22.5582160822612
0.643280475675676	22.6560756229552
0.656682152252252	22.7527389178423
0.670083828828829	22.8485932790153
0.683485505405405	22.9433796085527
0.696887181981982	23.0375552154183
0.710288858558559	23.1308284101321
0.723690535135135	23.2235073360092
0.737092211711712	23.3153304575261
0.750493888288288	23.4066038265515
0.763895564864865	23.4971101412186
0.777297241441441	23.5871434622647
0.790698918018018	23.6765010096147
0.804100594594594	23.7653961865612
0.817502271171171	23.8536462816841
0.830903947747748	23.9414388192857
0.844305624324324	24.0286381804164
0.857707300900901	24.1154671129917
0.871108977477478	24.2018127950523
0.884510654054054	24.2877955548572
0.897912330630631	24.3732019472832
0.911314007207207	24.4582168595486
0.924715683783784	24.542775508058
0.93811736036036	24.6270194098687
0.951519036936937	24.7108708128872
0.964920713513513	24.7944467171103
0.97832239009009	24.8776745001426
0.991724066666667	24.9605939312728
1.00512574324324	25.0432075890784
1.01852741981982	25.1255976283607
1.0319290963964	25.2076211009876
1.04533077297297	25.2893900465908
1.05873244954955	25.3708541581208
1.07213412612613	25.4520750740257
1.0855358027027	25.5328856049186
1.09893747927928	25.6133816761127
1.11233915585586	25.6935718124795
1.12574083243243	25.7734729349363
1.13914250900901	25.8530992687331
1.15254418558559	25.9324678080557
1.16594586216216	26.0116433536219
1.17934753873874	26.0906292552141
1.19274921531532	26.1694032169989
1.20615089189189	26.2479912066786
1.21955256846847	26.326348467938
1.23295424504505	26.4045752356974
1.24635592162162	26.482617250962
1.2597575981982	26.560585563186
1.27315927477477	26.6383863091155
1.28656095135135	26.7161229924049
1.29996262792793	26.7937142316052
1.3133643045045	26.871252711532
1.32676598108108	26.9486284455431
1.34016765765766	27.0259265041125
1.35356933423423	27.1030887752878
1.36697101081081	27.1801902155386
1.38037268738739	27.2570965326801
1.39377436396396	27.3338346782666
1.40717604054054	27.4103562879367
1.42057771711712	27.4867673120945
1.43397939369369	27.5630069010314
1.44738107027027	27.6391403074122
1.46078274684685	27.7150216067948
1.47418442342342	27.790796063136
1.4875861	27.8663223669978
1.50098777657658	27.9419266338928
1.51438945315315	28.0172594670382
1.52779112972973	28.092532106065
1.54119280630631	28.1674168479598
1.55459448288288	28.2423493564555
1.56799615945946	28.3169447583669
1.58139783603604	28.3916944416527
1.59479951261261	28.4661991002847
1.60820118918919	28.5408644453095
1.62160286576577	28.6152628777664
1.63500454234234	28.689773124328
1.64840621891892	28.7639533560748
1.6618078954955	28.8381716168591
1.67520957207207	28.9119605553411
1.68861124864865	28.9857631261046
1.70201292522523	29.0592571378019
1.7154146018018	29.1331682596508
1.72881627837838	29.2067795578888
1.74221795495496	29.2806874902578
1.75561963153153	29.3544648937322
1.76902130810811	29.4282662895471
1.78242298468468	29.5019699895186
1.79582466126126	29.5757042893494
1.80922633783784	29.649335501444
1.82262801441441	29.7230331795495
1.83602969099099	29.7966457679212
1.84943136756757	29.8703457565929
1.86283304414414	29.9438751809027
1.87623472072072	30.017419971545
1.8896363972973	30.0908164119762
1.90303807387387	30.1644401717779
1.91643975045045	30.2380992497119
1.92984142702703	30.3116082123016
1.9432431036036	30.3852755992826
1.95664478018018	30.4587523244875
1.97004645675676	30.5323688015302
1.98344813333333	30.6058092754616
1.99684980990991	30.6796263199491
2.01025148648649	30.7532677779676
2.02365316306306	30.8271841480334
2.03705483963964	30.900920834342
2.05045651621622	30.9748999361131
2.06385819279279	31.0486754304883
2.07725986936937	31.1226743045479
2.09066154594595	31.1964492324043
2.10406322252252	31.2704717416202
2.1174648990991	31.3442993698756
2.13086657567568	31.4184371373697
2.14426825225225	31.4923823132665
2.15766992882883	31.5666386721128
2.17107160540541	31.6407139673112
2.18447328198198	31.7150740685714
2.19787495855856	31.7892343980871
2.21127663513513	31.8637005115281
2.22467831171171	31.9379102891883
2.23807998828829	32.0124187970894
2.25148166486486	32.0866588378429
2.26488334144144	32.1614206888798
2.27828501801802	32.2358286523798
2.29168669459459	32.3106262135518
2.30508837117117	32.3849832534101
2.31849004774775	32.4597597413219
2.33189172432432	32.5341210427662
2.3452934009009	32.6089103728989
2.35869507747748	32.6832907485593
2.37209675405405	32.7580998760338
2.38549843063063	32.8324720173693
2.39890010720721	32.9070974300306
2.41230178378378	32.9813875209253
2.42570346036036	33.0561252757095
2.43910513693694	33.1304486829391
2.45250681351351	33.2052935343717
2.46590849009009	33.2797003641895
2.47931016666667	33.3545776247799
2.49271184324324	33.4289863837279
2.50611351981982	33.50382689917
2.5195151963964	33.5781803477552
2.53291687297297	33.6529192688435
2.54631854954955	33.7271611260586
2.55972022612613	33.8018643853461
2.5731219027027	33.8761779938229
2.58652357927928	33.9510250186716
2.59992525585586	34.025482645965
2.61332693243243	34.1004175281333
2.62672860900901	34.174760368913
2.64013028558559	34.2494043957075
2.65353196216216	34.3233984540255
2.66693363873874	34.3978375898321
2.68033531531532	34.4716932861023
2.69373699189189	34.5460130131567
2.70713866846847	34.6196837364949
2.72054034504505	34.693913594652
2.73394202162162	34.7677070811801
2.7473436981982	34.8420841177582
2.76074537477477	34.9158329801404
2.77414705135135	34.9901667717235
2.78754872792793	35.0638285817478
2.8009504045045	35.138022789174
2.81435208108108	35.2114701726393
2.82775375765766	35.2855056878963
2.84115543423423	35.3589908771836
2.85455711081081	35.4330628562079
2.86795878738739	35.5065250140365
2.88136046396396	35.5806398569107
2.89476214054054	35.6541124649803
2.90816381711712	35.7283457495441
2.92156549369369	35.8020056036572
2.93496717027027	35.8765110825721
2.94836884684685	35.9504895562457
2.96177052342342	36.0253096635514
2.9751722	36.0994953518236
2.98857387657658	36.1744855558996
3.00197555315315	36.2487362069648
3.01537722972973	36.3237864757407
3.02877890630631	36.3980851443614
3.04218058288288	36.4731622129934
3.05558225945946	36.5474217692911
3.06898393603604	36.622445247282
3.08238561261261	36.6966796354024
3.09578728918919	36.7716297477163
3.10918896576577	36.8457328187297
3.12259064234234	36.9205938853957
3.13599231891892	36.9946668409018
3.1493939954955	37.0693923017163
3.16279567207207	37.1431556477832
3.17619734864865	37.2176156816305
3.18959902522522	37.2911058913298
3.2030007018018	37.365241519306
3.21640237837838	37.4385614998619
3.22980405495495	37.5127090831424
3.24320573153153	37.5860869883532
3.25660740810811	37.6601852890105
3.27000908468468	37.7332395960389
3.28341076126126	37.8070403381258
3.29681243783784	37.8799124157686
3.31021411441441	37.9536445809336
3.32361579099099	38.0263285321101
3.33701746756757	38.099760755162
3.35041914414414	38.1720969589482
3.36382082072072	38.2453137195244
3.3772224972973	38.3174487563777
3.39062417387387	38.3902332236822
3.40402585045045	38.4620179242883
3.41742752702703	38.5347168010826
3.4308292036036	38.6064261859927
3.44423088018018	38.6790174647577
3.45763255675676	38.7504720992035
3.47103423333333	38.8228086617848
3.48443590990991	38.8938943117319
3.49783758648649	38.9661973818692
3.51123926306306	39.0376011754554
3.52464093963964	39.110093126568
3.53804261621622	39.1815108245237
3.55144429279279	39.2539936204625
3.56484596936937	39.3253718924058
3.57824764594595	39.3979266110276
3.59164932252252	39.4692613644715
3.6050509990991	39.5417083219728
3.61845267567568	39.6128233577746
3.63185435225225	39.6849928156941
3.64525602882883	39.7559452036441
3.65865770540541	39.8281645397398
3.67205938198198	39.8991727686269
3.68546105855856	39.9713918791499
3.69886273513513	40.0424062820031
3.71226441171171	40.1146232885742
3.72566608828829	40.1856440015965
3.73906776486487	40.2578094448262
3.75246944144144	40.3286759206883
3.76587111801802	40.4006127542263
3.77927279459459	40.4710713312238
3.79267447117117	40.5425165005496
3.80607614774775	40.6124412038597
3.81947782432432	40.683423600443
3.8328795009009	40.7528572422935
3.84628117747748	40.8230467946532
3.85968285405405	40.8914425610349
3.87308453063063	40.9605115569598
3.88648620720721	41.0279778456718
3.89988788378378	41.0965036897868
3.91328956036036	41.1633535055662
3.92669123693694	41.2310354561377
3.94009291351351	41.2971135794706
3.95349459009009	41.3638180425095
3.96689626666667	41.4287423602769
3.98029794324324	41.4942720275461
3.99369961981982	41.5581136470867
4.0071012963964	41.6228584010109
4.02050297297297	41.6862160709411
4.03390464954955	41.7504894811845
4.04730632612613	41.8133018011455
4.0607080027027	41.8770771576667
4.07410967927928	41.9392051291998
4.08751135585586	42.0023455464529
4.10091303243243	42.0637816998829
4.11431470900901	42.1263228117286
4.12771638558559	42.1871847260165
4.14111806216216	42.2493058364354
4.15451973873874	42.3097439779663
4.16792141531532	42.3714639662304
4.18132309189189	42.4313232068178
4.19472476846847	42.4923921601571
4.20812644504504	42.551235939616
4.22152812162162	42.6110773083747
4.2349297981982	42.6687574142809
4.24833147477477	42.7275580400666
4.26173315135135	42.7841587422595
4.27513482792793	42.8419052900909
4.2885365045045	42.897493632073
4.30193818108108	42.9544601927431
4.31533985765766	43.009400510046
4.32874153423423	43.0657159869179
4.34214321081081	43.120055811138
4.35554488738739	43.1755804775523
4.36894656396396	43.2289825103466
4.38234824054054	43.2835575265923
4.39574991711712	43.335766287558
4.40915159369369	43.3894780167335
4.42255327027027	43.4413004088658
4.43595494684685	43.4944687238933
4.44935662342342	43.5456655011469
4.4627583	43.5981234976571
4.47615997657658	43.6485966976045
4.48956165315315	43.7001176996098
4.50296332972973	43.749476965162
4.51636500630631	43.7998735594183
4.52976668288288	43.8480142029717
4.54316835945946	43.8971072897511
4.55657003603604	43.9441240283857
4.56997171261261	43.9922572134389
4.58337338918919	44.0383240676616
4.59677506576577	44.0854149952111
4.61017674234234	44.1306456775967
4.62357841891892	44.1769963682312
4.6369800954955	44.2213503229079
4.65038177207207	44.2666956414367
4.66378344864865	44.3099357722559
4.67718512522523	44.3539959770198
4.6905868018018	44.3959615318571
4.70398847837838	44.4388504550363
4.71739015495495	44.479729018426
4.73079183153153	44.5215235107902
4.74419350810811	44.5614153726894
4.75759518468468	44.6022934892704
4.77099686126126	44.6412423651067
4.78439853783784	44.6810050984911
4.79780021441441	44.7188258759338
4.81120189099099	44.7574905755768
4.82460356756757	44.7940833954645
4.83800524414414	44.8315313242434
4.85140692072072	44.8669239231637
4.8648085972973	44.903095453244
4.87821027387387	44.9372238834307
4.89161195045045	44.9719632082601
4.90501362702703	45.0046075397886
4.9184153036036	45.0377386749755
4.93181698018018	45.0689626840613
4.94521865675676	45.1006853916624
4.95862033333333	45.1305412539817
4.97202200990991	45.1606552254714
4.98542368648649	45.1885678129684
4.99882536306306	45.2168367664929
5.01222703963964	45.243205888371
5.02562871621622	45.2700350745741
5.03903039279279	45.2950073342746
5.05243206936937	45.3204688607716
5.06583374594595	45.3441020497385
5.07923542252252	45.3680701905516
5.0926370990991	45.3899978283189
5.10603877567568	45.4119492102574
5.11944045225225	45.4321056416389
5.13284212882883	45.452827269802
5.1462438054054	45.4723803978856
5.15964548198198	45.4925044280511
5.17304715855856	45.5112943953914
5.18644883513514	45.530225538618
5.19985051171171	45.5477807092175
5.21325218828829	45.5653628383791
5.22665386486486	45.5813678994479
5.24005554144144	45.5976734585828
5.25345721801802	45.6127643208422
5.26685889459459	45.6286102338616
5.28026057117117	45.6437476429883
5.29366224774775	45.6592083543049
5.30706392432432	45.6737737149999
5.3204656009009	45.6885159816768
5.33386727747748	45.7022024884339
5.34726895405405	45.7160707671401
5.36067063063063	45.7288612076701
5.37407230720721	45.7418800623814
5.38747398378378	45.753843567195
5.40087566036036	45.7660335383694
5.41427733693694	45.7770985963807
5.42767901351351	45.7883437260002
5.44108069009009	45.7984305366377
5.45448236666667	45.8085930618999
5.46788404324324	45.8175455602598
5.48128571981982	45.8267186208274
5.4946873963964	45.834802822297
5.50808907297297	45.843164831536
5.52149074954955	45.850578379606
5.53489242612613	45.85837118093
5.5482941027027	45.8652818690047
5.56169577927928	45.8726116054647
5.57509745585586	45.8790925001127
5.58849913243243	45.8860128916112
5.60190080900901	45.8921177029248
5.61530248558559	45.8986787079969
5.62870416216216	45.9044379620654
5.64210583873874	45.9106603035505
5.65550751531531	45.9160956310447
5.66890919189189	45.9220019258067
5.68231086846847	45.9271557135545
5.69571254504504	45.9327872685951
5.70911422162162	45.937691368424
5.7225158981982	45.9430887146884
5.73591757477478	45.9477687270471
5.74931925135135	45.9529414645137
5.76272092792793	45.9574073229676
5.7761226045045	45.9623676904993
5.78952428108108	45.9666363670692
5.80292595765766	45.9714009946791
5.81632763423423	45.9754879197233
5.82972931081081	45.980071248646
5.84313098738739	45.9839892596516
5.85653266396396	45.9884022583586
5.86993434054054	45.9921659310641
5.88333601711712	45.996421795479
5.89673769369369	46.000024566765
5.91013937027027	46.004099326121
5.92354104684685	46.0074722544775
5.93694272342342	46.0111384171878
5.9503444	46.014100441137
5.96374607657658	46.0175089774682
5.97714775315315	46.0202943070842
5.99054942972973	46.0235606877284
6.00395110630631	46.026221714094
6.01735278288288	46.0293677336827
6.03075445945946	46.0319179126269
6.04415613603604	46.034951071553
6.05755781261261	46.0373995532334
6.07095948918919	46.0403317349644
6.08436116576577	46.0426965795663
6.09776284234234	46.0455444256376
6.11116451891892	46.0478343775481
6.1245661954955	46.0506012487236
6.13796787207207	46.0528148045055
6.15136954864865	46.0554843783448
6.16477122522523	46.0575703290847
6.1781729018018	46.0600738997776
6.19157457837838	46.0619857318643
6.20497625495495	46.0643374478224
6.21837793153153	46.0661381409453
6.23177960810811	46.0683930748522
6.24518128468468	46.0701150012392
6.25858296126126	46.0722942067241
6.27198463783784	46.0739507656024
6.28538631441442	46.07606404644
6.29878799099099	46.0776629394278
6.31218966756757	46.0797162038277
6.32559134414414	46.0812621937976
6.33899302072072	46.0832599003033
6.3523946972973	46.0847573189499
6.36579637387387	46.0867035596776
6.37919805045045	46.0881559778622
6.39259972702703	46.0900540266252
6.4060014036036	46.0914645200691
6.41940308018018	46.0933171912053
6.43280475675676	46.0946885970805
6.44620643333333	46.0964986090549
6.45960810990991	46.0978330535969
6.47300978648649	46.099602659455
6.48641146306306	46.1009019360129
6.49981313963964	46.1026342202159
6.51321481621622	46.1039049565562
6.52661649279279	46.1056052139958
6.54001816936937	46.1068481173079
6.55341984594595	46.1085168321953
6.56682152252252	46.1097350842873
6.5802231990991	46.1113761788834
6.59362487567568	46.1125714716915
6.60702655225225	46.1141863565858
6.62042822882883	46.1153600584747
6.63382990540541	46.1169499801886
6.64723158198198	46.1181032989176
6.66063325855856	46.1196693912814
6.67403493513514	46.1208034145819
6.68743661171171	46.1223467524808
6.70083828828829	46.1234625316437
6.71423996486486	46.1249840907955
6.72764164144144	46.1260824947154
6.74104331801802	46.127583317472
6.75444499459459	46.1286651997616
6.76784667117117	46.1301477915026
6.78124834774775	46.1312156612273
6.79465002432432	46.1326803247632
6.8080517009009	46.1337348354759
6.82145337747748	46.1351826390193
6.83485505405405	46.1362240258262
6.84825673063063	46.1376570778952
6.86165840720721	46.1386892610148
6.87506008378378	46.140109152936
6.88846176036036	46.1411320476495
6.90186343693694	46.1425391211146
6.91526511351351	46.14355316122
6.92866679009009	46.1449478900383
6.94206846666667	46.1459535890684
6.95547014324324	46.1473366079003
6.96887181981982	46.1483346975552
6.9822734963964	46.1497067786524
6.99567517297297	46.150697978533
7.00907684954955	46.1520598826029
7.02247852612613	46.1530448769369
7.0358802027027	46.154397702057
7.04928187927928	46.1553777452183
7.06268355585586	46.1567224198783
7.07608523243243	46.157698333489
7.08948690900901	46.1590358602322
7.10288858558559	46.1600086612124
7.11629026216216	46.1613401803409
7.12969193873874	46.1623110354926
7.14309361531532	46.1636377119452
7.15649529189189	46.1646079305016
7.16989696846847	46.165931975228
7.18329864504504	46.1669038965928
7.19670032162162	46.168227216707
7.2101019981982	46.1692028946817
7.22350367477477	46.1705278521048
7.23690535135135	46.1715099096184
7.25030702792793	46.1728395330193
7.2637087045045	46.1738314230804
7.27711038108108	46.1751700622743
7.29051205765766	46.176177263879
7.30391373423423	46.1775316795628
7.31731541081081	46.1785624992136
7.33071708738739	46.1799430546227
7.34411876396396	46.181008450984
7.35752044054054	46.1823670406161
7.37092211711712	46.1833273418072
7.38432379369369	46.1845829728372
7.39772547027027	46.1854945742413
7.41112714684685	46.1867342210527
7.42452882342342	46.1876554462699
7.4379305	46.1889111149507
7.45133217657658	46.1898125619956
7.46473385315315	46.1909842163094
7.47813552972973	46.1918222037795
7.49153720630631	46.1929565422345
7.50493888288288	46.1937664503629
7.51834055945946	46.1948784161133
7.53174223603604	46.1956714884368
7.54514391261261	46.1967669202225
7.55854558918919	46.1975480644822
7.57194726576577	46.1986297135834
7.58534894234234	46.1994007118294
7.59875061891892	46.2004698807007
7.6121522954955	46.2012316699144
7.62555397207207	46.2022890837532
7.63895564864865	46.2030421633201
7.65235732522523	46.2040882728602
7.6657590018018	46.20483296724
7.67916067837838	46.2058681301064
7.69256235495495	46.2066049213534
7.70596403153153	46.2076293554427
7.71936570810811	46.2083582956543
7.73276738468468	46.2093722755956
7.74616906126126	46.2100936763224
7.75957073783784	46.2110977858252
7.77297241441441	46.2118120993494
7.78637409099099	46.2128067654107
7.79977576756757	46.2135143783276
7.81317744414414	46.2145000361463
7.82657912072072	46.2152013900943
7.8399807972973	46.2161784881006
7.85338247387387	46.2168739546549
7.86678415045045	46.2178431127925
7.88018582702703	46.2185335891154
7.8935875036036	46.219495472118
7.90698918018018	46.2201812744687
7.92039085675676	46.2211362992108
7.93379253333333	46.2218178513943
7.94719420990991	46.2227664795417
7.96059588648649	46.2234442365015
7.97399756306306	46.2243869469863
7.98739923963964	46.2250613699641
8.00080091621622	46.2259986464578
8.01420259279279	46.2266701983501
8.02760426936937	46.2276025262582
8.04100594594595	46.2282716666994
8.05440762252252	46.2291995775629
8.0678092990991	46.2298667999332
8.08121097567568	46.2307907476564
8.09461265225225	46.2314564993401
8.10801432882883	46.2323769690826
8.12141600540541	46.2330417149224
8.13481768198198	46.2339591995377
8.14821935855856	46.2346234131913
8.16162103513514	46.2355384135928
8.17502271171171	46.2362025781366
8.18842438828829	46.2371156054924
8.20182606486486	46.2377802157932
8.21522774144144	46.2386917746209
8.22862941801802	46.2393575911108
8.24203109459459	46.2402687306612
8.25543277117117	46.2409363919147
8.26883444774775	46.2418474733561
8.28223612432432	46.2425174113171
8.2956378009009	46.2434289615841
8.30903947747748	46.2441017123414
8.32244115405405	46.2450143188227
8.33584283063063	46.2456904725138
8.34924450720721	46.2466047715806
8.36264618378378	46.2472849681213
8.37604786036036	46.2482016475366
8.38944953693694	46.2488865817209
8.40285121351351	46.2498063881617
8.41625289009009	46.2504968097031
8.42965456666667	46.251420538523
8.44305624324324	46.2521172736596
8.45645791981982	46.2530458482709
8.4698595963964	46.2537498464509
8.48326127297297	46.2546842752134
8.49666294954955	46.2553965812282
8.51006462612613	46.25633799184
8.5234663027027	46.2570597855825
8.53686797927928	46.2580094588894
8.55026965585586	46.2587420917353
8.56367133243243	46.2597014898158
8.57707300900901	46.2604467154343
8.59047468558559	46.2614179439215
8.60387636216216	46.2621777199078
8.61727803873874	46.2631626777292
8.63067971531532	46.2639391365741
8.64408139189189	46.2649402471962
8.65748306846847	46.2657360700156
8.67088474504505	46.2667563575296
8.68428642162162	46.2675749184878
8.6976880981982	46.2686182221714
8.71108977477478	46.2694638447202
8.72449145135135	46.270535111573
8.73789312792793	46.2714134106544
8.7512948045045	46.2725190038758
8.76469648108108	46.2734368809035
8.77809815765766	46.2745796956153
8.79149983423423	46.2755168403711
8.80490151081081	46.276635957011
8.81830318738739	46.277379722125
8.83170486396396	46.2780321520097
8.84510654054054	46.2783304904689
8.85850821711712	46.2787378344941
8.87190989369369	46.2789237750273
8.88531157027027	46.2793181530497
8.89871324684685	46.2794912971606
8.91211492342342	46.2798854084212
8.9255166	46.2800531875857


==> figures/data/resPSNR_blur01-3.tsv <==
0	23.6446126918119
0.22383165	28.2471078755115
0.4476633	32.0067259285233
0.67149495	35.3751220251093
0.8953266	38.2660250680027
1.11915825	40.4897447589599
1.3429899	41.976986544855
1.56682155	42.8626078738418
1.7906532	43.3546598974034
2.01448485	43.6207255750622
2.2383165	43.7641207112337
2.46214815	43.8417168535216
2.6859798	43.8842665411703
2.90981145	43.9079444157513
3.1336431	43.9212729037092
3.35747475	43.9288527908929
3.3813064	43.9332016868071
3.40513805	43.9357169832789
3.4955583	43.9371825628861


==> figures/data/resPSNR_blur01-4.tsv <==
0	13.3227289687783
0.0131007045706371	13.7256039380776
0.0262014091412742	14.1495174699934
0.0393021137119114	14.5689489899011
0.0524028182825485	14.9734780758558
0.0655035228531856	15.3576323422755
0.0786042274238227	15.7210247367358
0.0917049319944598	16.0635957529069
0.104805636565097	16.3857426956617
0.117906341135734	16.6892906880985
0.131007045706371	16.9750962933018
0.144107750277008	17.2449619831169
0.157208454847645	17.4999243978201
0.170309159418283	17.741138320418
0.18340986398892	17.9696624533339
0.196510568559557	18.1863860925505
0.209611273130194	18.3925546165144
0.222711977700831	18.5888417057671
0.235812682271468	18.7763130600132
0.248913386842105	18.9555152543112
0.262014091412742	19.1272676231828
0.27511479598338	19.2921295504939
0.288215500554017	19.4507575105916
0.301316205124654	19.6035982812578
0.314416909695291	19.7512323890737
0.327517614265928	19.8939264086513
0.340618318836565	20.0322898700899
0.353719023407202	20.1663945440927
0.366819727977839	20.2968340050862
0.379920432548476	20.4235768904414
0.393021137119114	20.5471926432583
0.406121841689751	20.6676282386469
0.419222546260388	20.7853397481124
0.432323250831025	20.9002369509325
0.445423955401662	21.012776430052
0.458524659972299	21.1228523409073
0.471625364542936	21.2308810336875
0.484726069113573	21.3367453814897
0.497826773684211	21.4408101629066
0.510927478254848	21.5429917274357
0.524028182825485	21.6435700531044
0.537128887396122	21.742455622347
0.550229591966759	21.8398869302906
0.563330296537396	21.9358016610787
0.576431001108033	22.0304337811488
0.58953170567867	22.1236733876924
0.602632410249307	22.2158112496166
0.615733114819945	22.3066738969342
0.628833819390582	22.3965535796139
0.641934523961219	22.4852581623756
0.655035228531856	22.5731007510581
0.668135933102493	22.6598430142412
0.68123663767313	22.7458250697071
0.694337342243767	22.830795968278
0.707438046814404	22.9150871418602
0.720538751385042	22.9984410870797
0.733639455955679	23.0811691404133
0.746740160526316	23.163054899332
0.759840865096953	23.2443221911276
0.77294156966759	23.3248218814026
0.786042274238227	23.4047353162035
0.799142978808864	23.4839489463512
0.812243683379501	23.5626466432032
0.825344387950139	23.6406818112019
0.838445092520776	23.7182411781566
0.851545797091413	23.7951800729284
0.86464650166205	23.8716589389457
0.877747206232687	23.947566095893
0.890847910803324	24.0230541791529
0.903948615373961	24.0979886594033
0.917049319944598	24.1725340610915
0.930150024515236	24.246548815329
0.943250729085873	24.3202106098266
0.95635143365651	24.3933757544409
0.969452138227147	24.4662111732949
0.982552842797784	24.5385582295253
0.995653547368421	24.6106009289463
1.00875425193906	24.6821987940222
1.0218549565097	24.7534705051068
1.03495566108033	24.8243137854983
1.04805636565097	24.8948597430019
1.06115707022161	24.9650155083071
1.07425777479224	25.0348863552696
1.08735847936288	25.1043886205052
1.10045918393352	25.1736217360631
1.11355988850416	25.2424962368945
1.12666059307479	25.3110956355874
1.13976129764543	25.379380818072
1.15286200221607	25.4473936099209
1.1659627067867	25.5151086175654
1.17906341135734	25.5825837446363
1.19216411592798	25.6497622899861
1.20526482049861	25.716709461294
1.21836552506925	25.7833771317713
1.23146622963989	25.8498306579679
1.24456693421053	25.9160023445135
1.25766763878116	25.9819684999035
1.2707683433518	26.0476573177989
1.28386904792244	26.1131543070332
1.29696975249308	26.1783834797297
1.31007045706371	26.2434333101714
1.32317116163435	26.3082280074953
1.33627186620499	26.3728126133803
1.34937257077562	26.4371510567304
1.36247327534626	26.5013026249764
1.3755739799169	26.5652340356131
1.38867468448753	26.6289827638644
1.40177538905817	26.6925186001452
1.41487609362881	26.7558702328935
1.42797679819945	26.819023327293
1.44107750277008	26.8820053104989
1.45417820734072	26.9447922114582
1.46727891191136	27.0074176110825
1.48037961648199	27.0698517204714
1.49348032105263	27.1321317962331
1.50658102562327	27.1942301868296
1.51968173019391	27.2561797126536
1.53278243476454	27.31795196472
1.54588313933518	27.3795482939473
1.55898384390582	27.4409802554284
1.57208454847645	27.5022744785565
1.58518525304709	27.5634001070581
1.59828595761773	27.6244041068728
1.61138666218837	27.6852486807524
1.624487366759	27.7459767080657
1.63758807132964	27.806539196488
1.65068877590028	27.8669917240771
1.66378948047091	27.9272818093076
1.67689018504155	27.9874645350339
1.68999088961219	28.047490711598
1.70309159418283	28.1074170660308
1.71619229875346	28.1671870536606
1.7292930033241	28.2268327389412
1.74239370789474	28.2863220424602
1.75549441246537	28.3457228313016
1.76859511703601	28.4049760095574
1.78169582160665	28.464146044253
1.79479652617729	28.5231672417319
1.80789723074792	28.58211457363
1.82099793531856	28.6409100629614
1.8340986398892	28.6996393639825
1.84719934445983	28.7582181047612
1.86030004903047	28.8167365239094
1.87340075360111	28.8751063015596
1.88650145817175	28.9334219854187
1.89960216274238	28.9915922862221
1.91270286731302	29.0497183083447
1.92580357188366	29.1076928486825
1.93890427645429	29.165630833353
1.95200498102493	29.2234143142908
1.96510568559557	29.2811683745306
1.97820639016621	29.3387729393303
1.99130709473684	29.3963482845815
2.00440779930748	29.4537722788272
2.01750850387812	29.5111720554061
2.03060920844875	29.5684221263294
2.04370991301939	29.6256535952699
2.05681061759003	29.6827336358507
2.06991132216067	29.7397992135183
2.0830120267313	29.7967155395116
2.09611273130194	29.8536199031829
2.10921343587258	29.910375417084
2.12231414044321	29.9671217673405
2.13541484501385	30.0237224870538
2.14851554958449	30.0803176112277
2.16161625415512	30.1367712438971
2.17471695872576	30.193211113264
2.1878176632964	30.249518053001
2.20091836786704	30.3058061205437
2.21401907243767	30.3619709724304
2.22711977700831	30.4181151248917
2.24022048157895	30.474136525156
2.25332118614958	30.5301361830484
2.26642189072022	30.5860159576652
2.27952259529086	30.6418753564299
2.2926232998615	30.6976174191376
2.30572400443213	30.7533400707144
2.31882470900277	30.8089466490591
2.33192541357341	30.8645337275813
2.34502611814404	30.9200086586541
2.35812682271468	30.9754633575656
2.37122752728532	31.0308066857897
2.38432823185596	31.0861265316925
2.39742893642659	31.1413384123404
2.41052964099723	31.1965308592047
2.42363034556787	31.251612918227
2.4367310501385	31.3066773484605
2.44983175470914	31.3616310021409
2.46293245927978	31.4165697920394
2.47603316385042	31.4713952412967
2.48913386842105	31.5262062504923
2.50223457299169	31.5809078270708
2.51533527756233	31.6355966309425
2.52843598213296	31.6901788503513
2.5415366867036	31.7447478887503
2.55463739127424	31.7992105084886
2.56773809584488	31.8536600284745
2.58083880041551	31.9080069860837
2.59393950498615	31.9623401205465
2.60704020955679	32.0165725166449
2.62014091412742	32.0707907405443
2.63324161869806	32.124910525241
2.6463423232687	32.1790157670211
2.65944302783934	32.2330199296977
2.67254373240997	32.2870093182393
2.68564443698061	32.3409037897663
2.69874514155125	32.394782282212
2.71184584612188	32.4485584515184
2.72494655069252	32.5023181084018
2.73804725526316	32.5559723511902
2.7511479598338	32.6096130747851
2.76424866440443	32.6631444502074
2.77734936897507	32.7166640673795
2.79045007354571	32.7700730337505
2.80355077811634	32.8234716566344
2.81665148268698	32.8767603015567
2.82975218725762	32.9300405124683
2.84285289182825	32.983224673179
2.85595359639889	33.0363897774323
2.86905430096953	33.089461120397
2.88215500554017	33.1425102975601
2.8952557101108	33.1954587106215
2.90835641468144	33.2483862617984
2.92145711925208	33.3012203538891
2.93455782382271	33.3540338528983
2.94765852839335	33.4067428592581
2.96075923296399	33.4594320730977
2.97385993753463	33.5120147106024
2.98696064210526	33.5645795478213
3.0000613466759	33.6170351218588
3.01316205124654	33.6694740037977
3.02626275581717	33.7218037825153
3.03936346038781	33.7741098681809
3.05246416495845	33.8262984068794
3.06556486952909	33.878462418947
3.07866557409972	33.9305074412956
3.09176627867036	33.9825284518018
3.104866983241	34.034429686851
3.11796768781163	34.0863063674091
3.13106839238227	34.1380611937173
3.14416909695291	34.1897919634441
3.15726980152355	34.2414010702724
3.17037050609418	34.2929813545514
3.18347121066482	34.3444376199754
3.19657191523546	34.3958634860929
3.20967261980609	34.4471643653863
3.22277332437673	34.4984345003925
3.23587402894737	34.5495779327862
3.24897473351801	34.600690248132
3.26207543808864	34.6516722552267
3.27517614265928	34.7026236606088
3.28827684722992	34.7534414251464
3.30137755180055	34.8042281705288
3.31447825637119	34.8548758277581
3.32757896094183	34.9054926581714
3.34067966551247	34.9559677957002
3.3537803700831	35.0064102576902
3.36688107465374	35.056705483374
3.37998177922438	35.1069672890529
3.39308248379501	35.1570779991983
3.40618318836565	35.207156975903
3.41928389293629	35.2570829672012
3.43238459750693	35.3069805466637
3.44548530207756	35.3567218062301
3.4585860066482	35.4064313038981
3.47168671121884	35.4559840072615
3.48478741578947	35.5054994583323
3.49788812036011	35.5548574546125
3.51098882493075	35.6041763903001
3.52408952950138	35.6533328851861
3.53719023407202	35.7024456317956
3.55029093864266	35.7513945809946
3.5633916432133	35.8003077204777
3.57649234778393	35.8490557132135
3.58959305235457	35.8977627804561
3.60269375692521	35.9462928176702
3.61579446149585	35.9947816329956
3.62889516606648	36.0430881453361
3.64199587063712	36.0913503803934
3.65509657520776	36.1394329027848
3.66819727977839	36.1874668132009
3.68129798434903	36.2353200491237
3.69439868891967	36.2831233420033
3.70749939349031	36.3307411029666
3.72060009806094	36.3783055065113
3.73370080263158	36.4256814317076
3.74680150720222	36.4730012981706
3.75990221177285	36.5201296083571
3.77300291634349	36.5672008047806
3.78610362091413	36.6140809890585
3.79920432548476	36.6609064036695
3.8123050300554	36.7075452619792
3.82540573462604	36.7541330190018
3.83850643919668	36.8005283022691
3.85160714376731	36.8468486562034
3.86470784833795	36.8929729523752
3.87780855290859	36.9390184304728
3.89090925747922	36.9848660323829
3.90400996204986	37.0306367104392
3.9171106666205	37.0762062627504
3.93021137119114	37.121700217331
3.94331207576177	37.1669939505879
3.95641278033241	37.2122137331465
3.96951348490305	37.2572311815975
3.98261418947368	37.3021707069373
3.99571489404432	37.3469069964438
4.00881559861496	37.3915633777412
4.0219163031856	37.4360212318087
4.03501700775623	37.4803870526027
4.04811771232687	37.5245550088081
4.06121841689751	37.5686246048752
4.07431912146814	37.6124983077404
4.08741982603878	37.6562809263853
4.10052053060942	37.6998449437216
4.11362123518006	37.7433244765511
4.12672193975069	37.7865610200644
4.13982264432133	37.829699252356
4.15292334889197	37.8726162845374
4.1660240534626	37.9154406314285
4.17912475803324	37.9580407188398
4.19222546260388	38.0005446323952
4.20532616717452	38.0428182166451
4.21842687174515	38.084999384982
4.23152757631579	38.1269439658398
4.24462828088643	38.1687978085648
4.25772898545706	38.2104071176985
4.2708296900277	38.2519277819302
4.28393039459834	38.2931977881136
4.29703109916898	38.3343786062356
4.31013180373961	38.3753046740198
4.32323250831025	38.4161392760053
4.33633321288089	38.4567169859263
4.34943391745152	38.4972027125028
4.36253462202216	38.5374312471302
4.3756353265928	38.5775657799115
4.38873603116344	38.61744396595
4.40183673573407	38.6572242353585
4.41493744030471	38.6967477747703
4.42803814487535	38.736171091698
4.44113884944598	38.7753360187126
4.45423955401662	38.8143979968694
4.46734025858726	38.8531992785434
4.48044096315789	38.8918940605287
4.49354166772853	38.9303261733307
4.50664237229917	38.9686493045508
4.51974307686981	39.0067098584607
4.53284378144044	39.0446574658001
4.54594448601108	39.0823431108147
4.55904519058172	39.1199126018981
4.57214589515235	39.157220674006
4.58524659972299	39.1944101933268
4.59834730429363	39.2313390148951
4.61144800886427	39.2681478454383
4.6245487134349	39.3046962676447
4.63764941800554	39.3411204578536
4.65075012257618	39.3772873342176
4.66385082714682	39.4133253005496
4.67695153171745	39.4491080282261
4.69005223628809	39.4847601191639
4.70315294085873	39.5201564455424
4.71625364542936	39.5554202951089
4.72935435	39.5904287454107
4.74245505457064	39.6253038251313
4.75555575914127	39.6599222721228
4.76865646371191	39.6944054721852
4.78175716828255	39.7286302993405
4.79485787285319	39.7627192855365
4.80795857742382	39.7965480484838
4.82105928199446	39.8302397237789
4.8341599865651	39.8636709420512
4.84726069113573	39.8969636937249
4.86036139570637	39.9299937519457
4.87346210027701	39.9628865029081
4.88656280484765	39.9955198732183
4.89966350941828	40.0280121441839
4.91276421398892	40.0602504684106
4.92586491855956	40.0923457768373
4.93896562313019	40.1241904526395
4.95206632770083	40.1558931845751
4.96516703227147	40.1873474278966
4.97826773684211	40.2186589866276
4.99136844141274	40.2497292171953
5.00446914598338	40.2806614133235
5.01756985055402	40.3113616082289
5.03067055512465	40.3419253805493
5.04377125969529	40.3722581853085
5.05687196426593	40.4024449814323
5.06997266883657	40.432400359067
5.0830733734072	40.4622001395713
5.09617407797784	40.49176905556
5.10927478254848	40.5211807297669
5.12237548711911	40.5503627542191
5.13547619168975	40.5793865115589
5.14857689626039	40.6081816466125
5.16167760083103	40.6368161868775
5.17477830540166	40.6652239313721
5.1878790099723	40.693470095009
5.20097971454294	40.7214890636596
5.21408041911357	40.7493457939058
5.22718112368421	40.776976002418
5.24028182825485	40.8044442819587
5.25338253282549	40.8316865699153
5.26648323739612	40.8587674878664
5.27958394196676	40.8856223943979
5.2926846465374	40.9123159397735
5.30578535110803	40.938782036355
5.31888605567867	40.9650854693868
5.33198676024931	40.9911614855138
5.34508746481994	41.0170771816019
5.35818816939058	41.0427668618391
5.37128887396122	41.0682979253643
5.38438957853186	41.0936051505252
5.39749028310249	41.1187547749367
5.41059098767313	41.1436848311588
5.42369169224377	41.168458735114
5.4367923968144	41.1930143868117
5.44989310138504	41.2174123368455
5.46299380595568	41.2415934703988
5.47609451052632	41.2656178287386
5.48919521509695	41.2894271259992
5.50229591966759	41.3130792198368
5.51539662423823	41.3365201809523
5.52849732880887	41.3598053934664
5.5415980333795	41.382882753112
5.55469873795014	41.4058036176267
5.56779944252078	41.4285186937036
5.58090014709141	41.4510826524533
5.59400085166205	41.4734340349268
5.60710155623269	41.4956372023384
5.62020226080332	41.5176277179688
5.63330296537396	41.5394732685055
5.6464036699446	41.561109712927
5.65950437451524	41.5825999161441
5.67260507908587	41.6038826981529
5.68570578365651	41.6250185207222
5.69880648822715	41.6459441613574
5.71190719279778	41.6667245668451
5.72500789736842	41.6873011795906
5.73810860193906	41.7077340450203
5.7512093065097	41.7279690283004
5.76431001108033	41.7480622306741
5.77741071565097	41.767959606742
5.79051142022161	41.7877162796519
5.80361212479224	41.8072797993373
5.81671282936288	41.8267027807539
5.82981353393352	41.84593510379
5.84291423850416	41.8650277586065
5.85601494307479	41.8839322772143
5.86911564764543	41.9026984664609
5.88221635221607	41.9212789591661
5.8953170567867	41.9397226309057
5.90841776135734	41.9579832813477
5.92151846592798	41.9761085363293
5.93461917049861	41.9940528809264
5.94771987506925	42.0118633743395
5.96082057963989	42.0294953672735
5.97392128421053	42.0469949835888
5.98702198878116	42.0643183920861
6.0001226933518	42.0815090231884
6.01322339792244	42.0985269176824
6.02632410249308	42.1154142743138
6.03942480706371	42.1321306535581
6.05252551163435	42.1487188227019
6.06562621620499	42.1651389852648
6.07872692077562	42.1814328436395
6.09182762534626	42.1975608382373
6.1049283299169	42.2135638646869
6.11802903448753	42.2294043214317
6.13112973905817	42.2451216642812
6.14423044362881	42.2606801210699
6.15733114819945	42.2761178409863
6.17043185277008	42.2914001098571
6.18353255734072	42.3065637813509
6.19663326191136	42.3215758270501
6.20973396648199	42.3364717441761
6.22283467105263	42.3512191511958
6.23593537562327	42.3658508314284
6.24903608019391	42.380337332671
6.26213678476454	42.394709860572
6.27523748933518	42.4089397413925
6.28833819390582	42.4230573683899
6.30143889847646	42.4370349865807
6.31453960304709	42.4509016502518
6.32764030761773	42.4646295935126
6.34074101218837	42.4782481177953
6.353841716759	42.491729359593
6.36694242132964	42.5051035526855
6.38004312590028	42.5183412406495
6.39314383047092	42.5314731686613
6.40624453504155	42.5444707399088
6.41934523961219	42.5573652776317
6.43244594418283	42.5701272761844
6.44554664875346	42.5827879268685
6.4586473533241	42.5953145433523
6.47174805789474	42.6077459227066
6.48484876246537	42.6200476224078
6.49794946703601	42.6322528331764
6.51105017160665	42.644330096558
6.52415087617729	42.6563088758866
6.53725158074792	42.6681618156497
6.55035228531856	42.6799200667201
6.5634529898892	42.6915543176505
6.57655369445983	42.703094858377
6.58965439903047	42.714515115788
6.60275510360111	42.7258434712771
6.61585580817175	42.7370534567625
6.62895651274238	42.7481723229498
6.64205721731302	42.7591749272688
6.65515792188366	42.7700872355243
6.66825862645429	42.7808841615664
6.68135933102493	42.7915925615355
6.69446003559557	42.8021875554263
6.70756074016621	42.8126947481322
6.72066144473684	42.8230901346529
6.73376214930748	42.8333987472997
6.74686285387812	42.8435975890203
6.75996355844875	42.8537108552575
6.77306426301939	42.8637165050726
6.78616496759003	42.8736375160789
6.79926567216067	42.8834527388117
6.8123663767313	42.8931852830922
6.82546708130194	42.9028140413899
6.83856778587258	42.9123612832041
6.85166849044321	42.921806800209
6.86476919501385	42.9311720942341
6.87786989958449	42.9404376518302
6.89097060415513	42.9496241224793
6.90407130872576	42.958712524699
6.9171720132964	42.9677233604817
6.93027271786704	42.9766378413836
6.94337342243767	42.9854765600746
6.95647412700831	42.994220236129
6.96957483157895	43.0028890044284
6.98267553614958	43.0114648875398
6.99577624072022	43.0199673119102
7.00887694529086	43.0283791919776
7.0219776498615	43.0367189876535
7.03507835443213	43.0449697248219
7.04817905900277	43.053149364561
7.06127976357341	43.0612407646408
7.07438046814404	43.0692616750116
7.08748117271468	43.0771957408632
7.10058187728532	43.0850601292271
7.11368258185596	43.0928402647184
7.12678328642659	43.1005525431644
7.13988399099723	43.1081822282654
7.15298469556787	43.1157456695368
7.1660854001385	43.1232288792881
7.17918610470914	43.13064655062
7.19228680927978	43.1379863023813
7.20538751385042	43.1452613058079
7.21848821842105	43.1524604315196
7.23158892299169	43.159595834066
7.24468962756233	43.1666576696715
7.25779033213297	43.1736577010594
7.2708910367036	43.1805868321537
7.28399174127424	43.1874544936009
7.29709244584488	43.1942529999743
7.31019315041551	43.2009901733098
7.32329385498615	43.2076603858682
7.33639455955679	43.2142694748257
7.34949526412742	43.2208132147221
7.36259596869806	43.227296132923
7.3756966732687	43.2337149740309
7.38879737783934	43.2400731163362
7.40189808240997	43.2463689000832
7.41499878698061	43.2526046439783
7.42809949155125	43.2587795458131
7.44120019612188	43.2648952054996
7.45430090069252	43.2709515627074
7.46740160526316	43.2769495070999
7.4805023098338	43.2828894887886
7.49360301440443	43.288771927381
7.50670371897507	43.2945976614233
7.51980442354571	43.3003667690632
7.53290512811634	43.3060806658401
7.54600583268698	43.3117385951623
7.55910653725762	43.3173428816438
7.57220724182826	43.3228917955544
7.58530794639889	43.3283885738916
7.59840865096953	43.3338305785281
7.61150935554017	43.3392210762019
7.6246100601108	43.344556517971
7.63771076468144	43.3498421346968
7.65081146925208	43.3550740054054
7.66391217382272	43.3602572215494
7.67701287839335	43.3653879267334
7.69011358296399	43.370471007761
7.70321428753463	43.3755027532375
7.71631499210526	43.3804882335615
7.7294156966759	43.3854232734866
7.74251640124654	43.3903137523963
7.75561710581718	43.3951535991887
7.76871781038781	43.3999506694967
7.78181851495845	43.4046975713469
7.79491921952909	43.4094030413321
7.80801992409972	43.4140585563822
7.82112062867036	43.4186739094972
7.834221333241	43.4232399962393
7.84732203781163	43.4277669611487
7.86042274238227	43.4322450120875
7.87352344695291	43.4366848242598
7.88662415152355	43.4410762849103
7.89972485609418	43.4454306639373
7.91282556066482	43.4497372022241
7.92592626523546	43.4540077807084
7.93902696980609	43.4582311596024
7.95212767437673	43.4624196458512
7.96522837894737	43.4665615334645
7.97832908351801	43.4706696142938
7.99142978808864	43.474731751777
8.00453049265928	43.478761005642
8.01763119722992	43.4827440111467
8.03073190180055	43.4866948441834
8.04383260637119	43.4906005642451
8.05693331094183	43.4944749951035
8.07003401551247	43.4983049294287
8.0831347200831	43.502104253462
8.09623542465374	43.5058597099796
8.10933612922438	43.5095850611001
8.12243683379501	43.5132673065223
8.13553753836565	43.5169199220311
8.14863824293629	43.5205302826911
8.16173894750693	43.5241115770266
8.17483965207756	43.5276514907743
8.1879403566482	43.5311629025826
8.20104106121884	43.5346337489879
8.21414176578947	43.5380768053578
8.22724247036011	43.5414797307649
8.24034317493075	43.544856090117
8.25344387950139	43.5481923771651
8.26654458407202	43.5515033233874
8.27964528864266	43.5547740999586
8.2927459932133	43.5580210001339
8.30584669778393	43.5612277238399
8.31894740235457	43.5644120363344
8.33204810692521	43.5675560523995
8.34514881149585	43.57067905118
8.35824951606648	43.5737616301933
8.37135022063712	43.5768243664705
8.38445092520776	43.5798470690107
8.39755162977839	43.5828508196548
8.41065233434903	43.5858150564717
8.42375303891967	43.5887610852669
8.43685374349031	43.5916681874962
8.44995444806094	43.5945577782677
8.46305515263158	43.5974090257365
8.47615585720222	43.6002433442338
8.48925656177285	43.6030398613068
8.50235726634349	43.6058200477884
8.51545797091413	43.6085630049442
8.52855867548477	43.6112900811404
8.5416593800554	43.6139804396849
8.55476008462604	43.6166555849883
8.56786078919668	43.6192945566561
8.58096149376731	43.6219187898305
8.59406219833795	43.6245075393768
8.60716290290859	43.6270820067458
8.62026360747923	43.6296215741621
8.63336431204986	43.6321472725305
8.6464650166205	43.6346386981207
8.65956572119114	43.637116614681
8.67266642576177	43.6395606970856
8.68576713033241	43.641991471151
8.69886783490305	43.6443897466491
8.71196853947368	43.6467748180852
8.72506924404432	43.649128164866
8.73816994861496	43.6514685213508
8.7512706531856	43.653777831689
8.76437135775623	43.6560744427022
8.77747206232687	43.6583406449446
8.79057276689751	43.6605945134802
8.80367347146814	43.6628188335993
8.81677417603878	43.6650305196496
8.82987488060942	43.6672134663834
8.84297558518006	43.6693838105789
8.85607628975069	43.6715260449409
8.86917699432133	43.6736559343118
8.88227769889197	43.6757582756964
8.8953784034626	43.6778486084373
8.90847910803324	43.6799120918519
8.92157981260388	43.6819638879614
8.93468051717451	43.6839893074687
8.94778122174515	43.6860032957773
8.96088192631579	43.6879914197738
8.97398263088643	43.6899683508371
8.98708333545706	43.6919199439649
9.0001840400277	43.6938604413429
9.01328474459834	43.6957761214492
9.02638544916898	43.6976809305064
9.03948615373961	43.699561327149
9.05258685831025	43.7014310656704
9.06568756288089	43.7032767337124
9.07878826745152	43.7051119961777
9.09188897202216	43.706923649793
9.1049896765928	43.7087251224015
9.11809038116344	43.7105033786298
9.13119108573407	43.7122716978045
9.14429179030471	43.7140171768612
9.15739249487535	43.7157529442416
9.17049319944599	43.7174662603755
9.18359390401662	43.7191701199294
9.19669460858726	43.7208518854782
9.2097953131579	43.7225244375555
9.22289601772853	43.724175239319
9.23599672229917	43.7258170060494
9.24909742686981	43.7274373189913
9.26219813144044	43.7290488185675
9.27529883601108	43.7306392726961
9.28839954058172	43.7322211771827
9.30150024515236	43.7337823757503
9.31460094972299	43.7353352752592
9.32770165429363	43.7368677966889
9.34080235886427	43.7383922473182
9.3539030634349	43.7398966570141
9.36700376800554	43.7413932256733
9.38010447257618	43.7428700841719
9.39320517714681	43.7443393191785
9.40630588171745	43.7457891759942
9.41940658628809	43.7472316293891
9.43250729085873	43.7486550043845
9.44560799542936	43.7500711383203
9.4587087	43.7514684599235


==> figures/data/resPSNR_vasc002-1.tsv <==
0	19.8540336957012
0.25265005	24.8511726579867
0.5053001	28.0687280485967
0.75795015	29.9162411672977
1.0106002	30.8288524998443
1.26325025	31.2553768617944
1.5159003	31.4595295533318
1.76855035	31.5621282372244
2.0212004	31.6167628888356
2.27385045	31.6472242069677
2.5265005	31.6648841784382
2.77915055	31.6754020552059
3.0318006	31.6818322205151
3.28445065	31.6858634425474
3.5371007	31.6884529270917
3.78975075	31.6901533244482
4.0424008	31.6912913536397
4.29505085	31.692066155011
4.5477009	31.6926011109156
4.80035095	31.6929749383583
5.053001	31.6932390661633
5.30565105	31.6934275122243
5.5583011	31.6935630920551


==> figures/data/resPSNR_vasc002-2.tsv <==
0	10.4306024425837
0.0123911927455357	10.6987573251578
0.0247823854910714	10.9831219584522
0.0371735782366071	11.262527560706
0.0495647709821429	11.5336588411207
0.0619559637276786	11.7939160482756
0.0743471564732143	12.0440135328672
0.08673834921875	12.2839884480955
0.0991295419642857	12.5140671680053
0.111520734709821	12.7347883749543
0.123911927455357	12.946846851698
0.136303120200893	13.1508329536028
0.148694312946429	13.3474111971163
0.161085505691964	13.5370462204625
0.1734766984375	13.7203982534922
0.185867891183036	13.8977232008061
0.198259083928571	14.0695635073611
0.210650276674107	14.2362037362301
0.223041469419643	14.3982708028461
0.235432662165179	14.555945766566
0.247823854910714	14.7093696892821
0.26021504765625	14.8590036986729
0.272606240401786	15.0048480560759
0.284997433147321	15.1477333186335
0.297388625892857	15.2873695484869
0.309779818638393	15.4244722321093
0.322171011383929	15.5584041723955
0.334562204129464	15.6901530322385
0.346953396875	15.8191612990331
0.359344589620536	15.9463884158407
0.371735782366071	16.0712360068868
0.384126975111607	16.1944104004853
0.396518167857143	16.3154635013698
0.408909360602679	16.434818424017
0.421300553348214	16.5517633764536
0.43369174609375	16.6671073348515
0.446082938839286	16.7808618511469
0.458474131584821	16.8933988316592
0.470865324330357	17.0052407561004
0.483256517075893	17.1149615660019
0.495647709821429	17.2241715854716
0.508038902566964	17.3311764482467
0.5204300953125	17.4377740580859
0.532821288058036	17.5422572219104
0.545212480803571	17.6464893528338
0.557603673549107	17.7487246099791
0.569994866294643	17.8506867479474
0.582386059040179	17.9506329527844
0.594777251785714	18.0503522728685
0.60716844453125	18.1482584191685
0.619559637276786	18.2460930574278
0.631950830022321	18.3421580057839
0.644342022767857	18.438183945305
0.656733215513393	18.532606880436
0.669124408258929	18.627016023963
0.681515601004464	18.7198550230355
0.69390679375	18.8126969065474
0.706297986495536	18.9041204436276
0.718689179241071	18.9955902222054
0.731080371986607	19.085712436338
0.743471564732143	19.1756848151799
0.755862757477679	19.2641784764743
0.768253950223214	19.3525566308741
0.78064514296875	19.4397654070416
0.793036335714286	19.5270959473004
0.805427528459821	19.6131942473665
0.817818721205357	19.6993688804276
0.830209913950893	19.7843408302678
0.842601106696429	19.8693127990439
0.854992299441964	19.9530864072739
0.8673834921875	20.0367223778787
0.879774684933036	20.119112578784
0.892165877678571	20.2013905450299
0.904557070424107	20.2824776683526
0.916948263169643	20.3635129816907
0.929339455915179	20.4429967790038
0.941730648660714	20.5219428461482
0.95412184140625	20.599674251706
0.966513034151786	20.6782827615871
0.978904226897321	20.7556628508659
0.991295419642857	20.834883320265
1.00368661238839	20.9130161864514
1.01607780513393	20.9913432200126
1.02846899787946	21.0688359576997
1.040860190625	21.1463553596122
1.05325138337054	21.2229270366135
1.06564257611607	21.2994953773147
1.07803376886161	21.3752242800477
1.09042496160714	21.4509985931364
1.10281615435268	21.5259777770853
1.11520734709821	21.6010083451637
1.12759853984375	21.6752331588409
1.13998973258929	21.749506094759
1.15238092533482	21.8229882443253
1.16477211808036	21.8964455036198
1.17716331082589	21.9691598902912
1.18955450357143	22.0418791947187
1.20194569631696	22.1139210512286
1.2143368890625	22.1859534950081
1.22672808180804	22.2572729008521
1.23911927455357	22.3285909679737
1.25151046729911	22.3992002755325
1.26390166004464	22.4697563348286
1.27629285279018	22.5396129171657
1.28868404553571	22.6094257806387
1.30107523828125	22.6785145926818
1.31346643102679	22.7474964939968
1.32585762377232	22.8157847206082
1.33824881651786	22.8839525096424
1.35064000926339	22.9514414896427
1.36303120200893	23.0188373763795
1.37542239475446	23.085580610234
1.3878135875	23.1522424839102
1.40020478024554	23.218227807361
1.41259597299107	23.2840917332437
1.42498716573661	23.3492848633621
1.43737835848214	23.4143619737187
1.44976955122768	23.4788701257781
1.46216074397321	23.5432851494794
1.47455193671875	23.6070228815097
1.48694312946429	23.670720055145
1.49933432220982	23.7337376589161
1.51172551495536	23.7967181092012
1.52411670770089	23.8590624621165
1.53650790044643	23.9213432543519
1.54889909319196	23.9829301376771
1.5612902859375	24.0444070394215
1.57368147868304	24.105209842065
1.58607267142857	24.1658876602786
1.59846386417411	24.2259501484709
1.61085505691964	24.2860236948118
1.62324624966518	24.3454964040783
1.63563744241071	24.4049974057259
1.64802863515625	24.4638778915021
1.66041982790179	24.5227560809358
1.67281102064732	24.5809006359408
1.68520221339286	24.6390276100691
1.69759340613839	24.6964871853754
1.70998459888393	24.7539195489216
1.72237579162946	24.8106900215757
1.734766984375	24.8674378183608
1.74715817712054	24.9235035001334
1.75954936986607	24.9795510888272
1.77194056261161	25.0350325656734
1.78433175535714	25.0907587754999
1.79672294810268	25.145919930693
1.80911414084821	25.2011338547487
1.82150533359375	25.2557239386962
1.83389652633929	25.3103521048024
1.84628771908482	25.3643284097006
1.85867891183036	25.4183139032276
1.87107010457589	25.4716466061529
1.88346129732143	25.5249895899717
1.89585249006696	25.5777021501156
1.9082436828125	25.630424326911
1.92063487555804	25.6825122862855
1.93302606830357	25.7345914774032
1.94541726104911	25.7860446639372
1.95780845379464	25.8374840451685
1.97019964654018	25.8882914491581
1.98259083928571	25.9390836959974
1.99498203203125	25.9892526396311
2.00737322477679	26.039371335802
2.01976441752232	26.088843709871
2.03215561026786	26.1382807712574
2.04454680301339	26.1871004696942
2.05693799575893	26.2358831933286
2.06932918850446	26.2840528163561
2.08172038125	26.3321708012123
2.09411157399554	26.3796543328483
2.10650276674107	26.4270734334334
2.11889395948661	26.4738411101807
2.13128515223214	26.5206551491035
2.14367634497768	26.5667134654163
2.15606753772321	26.6127491755935
2.16845873046875	26.6579327850954
2.18084992321429	26.7029791258744
2.19324111595982	26.7472702989742
2.20563230870536	26.7917869475292
2.21802350145089	26.835621750749
2.23041469419643	26.8795928044449
2.24280588694196	26.9226924661432
2.2551970796875	26.965865743008
2.26758827243304	27.0081561226812
2.27997946517857	27.0504977466939
2.29237065792411	27.0920420669785
2.30476185066964	27.1336303025434
2.31715304341518	27.1744649736002
2.32954423616071	27.2154304168352
2.34193542890625	27.2557139980046
2.35432662165179	27.2960731110648
2.36671781439732	27.3357251555877
2.37910900714286	27.3753870990047
2.39150019988839	27.4143552881113
2.40389139263393	27.4533604424036
2.41628258537946	27.4916963163064
2.428673778125	27.5300413702965
2.44106497087054	27.5676962407803
2.45345616361607	27.6053823458417
2.46584735636161	27.6423661460916
2.47823854910714	27.6793330336981
2.49062974185268	27.7156068942557
2.50302093459821	27.7518731013341
2.51541212734375	27.7873269707835
2.52780332008929	27.8227838730947
2.54019451283482	27.8574883161424
2.55258570558036	27.8923358427134
2.56497689832589	27.9265827247644
2.57736809107143	27.9611121176191
2.58975928381696	27.9950640262409
2.6021504765625	28.0292612316
2.61454166930804	28.0627736159949
2.62693286205357	28.0965072839609
2.63932405479911	28.1295464070804
2.65171524754464	28.1626813262379
2.66410644029018	28.1950995403278
2.67649763303571	28.22764233444
2.68888882578125	28.2594814018691
2.70128001852679	28.2914702702928
2.71367121127232	28.3228146852343
2.72606240401786	28.3542864900764
2.73845359676339	28.3850626306
2.75084478950893	28.415947890274
2.76323598225446	28.4461177164639
2.775627175	28.4763496448729
2.78801836774554	28.5058478462213
2.80040956049107	28.535401769321
2.81280075323661	28.5642094400186
2.82519194598214	28.5930355534347
2.83758313872768	28.6211436692633
2.84997433147321	28.6492988932553
2.86236552421875	28.6767522908885
2.87475671696429	28.7042199981169
2.88714790970982	28.7310260835007
2.89953910245536	28.7580212435915
2.91193029520089	28.7844636896273
2.92432148794643	28.8110208762149
2.93671268069196	28.8369754966432
2.9491038734375	28.8630349166534
2.96149506618304	28.8884482074691
2.97388625892857	28.9138819112547
2.98627745167411	28.9386526203168
2.99866864441964	28.9635205402051
3.01105983716518	28.9878238004586
3.02345102991071	29.0122487105088
3.03584222265625	29.0361003862457
3.04823341540179	29.060033509671
3.06062460814732	29.0833867596275
3.07301580089286	29.1067866389692
3.08540699363839	29.1295656835585
3.09779818638393	29.152398342758
3.11018937912946	29.1746225427671
3.122580571875	29.1968869524897
3.13497176462054	29.2185714026254
3.14736295736607	29.2403223301548
3.15975415011161	29.2615412400656
3.17214534285714	29.2828858837498
3.18453653560268	29.3037510607781
3.19692772834821	29.3245126677913
3.20931892109375	29.3446232917667
3.22171011383929	29.3646833794268
3.23410130658482	29.384085049478
3.24649249933036	29.4034099479346
3.25888369207589	29.4223391159457
3.27127488482143	29.4415288137134
3.28366607756696	29.4601950044387
3.2960572703125	29.4789724869017
3.30844846305804	29.4972468948442
3.32083965580357	29.5156089460979
3.33323084854911	29.5334035796485
3.34562204129464	29.5513116558089
3.35801323404018	29.5687418661373
3.37040442678571	29.5863012722567
3.38279561953125	29.6033653655335
3.39518681227679	29.6205293541362
3.40757800502232	29.6372051272621
3.41996919776786	29.6539643285503
3.43236039051339	29.6702658521981
3.44475158325893	29.6866791800693
3.45714277600446	29.7026173014463
3.46953396875	29.7186258919479
3.48192516149554	29.7341569323124
3.49431635424107	29.7497819185531
3.50670754698661	29.7649777706395
3.51909873973214	29.780241677175
3.53148993247768	29.7950502584973
3.54388112522321	29.8099253924237
3.55627231796875	29.8243591676394
3.56866351071429	29.8388689420568
3.58105470345982	29.8529202246461
3.59344589620536	29.8670025492514
3.60583708895089	29.8806105270807
3.61822828169643	29.8942148490574
3.63061947444196	29.9072390323718
3.6430106671875	29.920252763818
3.65540185993304	29.9328283636952
3.66779305267857	29.9454939910864
3.68018424542411	29.9577973135863
3.69257543816964	29.9701816683822
3.70496663091518	29.9821465751822
3.71735782366071	29.9940446609602
3.72974901640625	30.0056651250332
3.74214020915179	30.0173499043959
3.75453140189732	30.0286559118408
3.76692259464286	30.0399664773638
3.77931378738839	30.0509171262994
3.79170498013393	30.0619524786209
3.80409617287946	30.0727344029021
3.816487365625	30.0836489632505
3.82887855837054	30.09420402386
3.84126975111607	30.1048089473535
3.85366094386161	30.1150413092813
3.86605213660714	30.1253524824068
3.87844332935268	30.1353179764726
3.89083452209821	30.145373394085
3.90322571484375	30.1550767145871
3.91561690758929	30.1648599794131
3.92800810033482	30.1743154294703
3.94039929308036	30.1838583622241
3.95279048582589	30.1930780356835
3.96518167857143	30.2023836359003
3.97757287131696	30.2113456008793
3.9899640640625	30.2203767036276
4.00235525680804	30.2290408827147
4.01474644955357	30.2376411845673
4.02713764229911	30.2458822986427
4.03952883504464	30.2543851235333
4.05192002779018	30.2624999196436
4.06431122053571	30.2707462316902
4.07670241328125	30.2787320413088
4.08909360602679	30.2868677655908
4.10148479877232	30.2946694280992
4.11387599151786	30.3025046156912
4.12626718426339	30.3100226416797
4.13865837700893	30.3176675355522
4.15104956975446	30.3250654091431
4.1634407625	30.3325656447673
4.17583195524554	30.3397830029309
4.18822314799107	30.3471093511007
4.20061434073661	30.3541795302623
4.21300553348214	30.3613475119538
4.22539672622768	30.3682502781503
4.23778791897321	30.3752331262948
4.25017911171875	30.3819250155687
4.26257030446429	30.3886571188334
4.27496149720982	30.3950913928705
4.28735268995536	30.4015860545711
4.29974388270089	30.4077860731946
4.31213507544643	30.4140740639416
4.32452626819196	30.4200815756057
4.3369174609375	30.4261735305242
4.34930865368304	30.4320975068047
4.36169984642857	30.438037863142
4.37409103917411	30.4437451735439
4.38648223191964	30.449321987358
4.39887342466518	30.4545602133155
4.41126461741071	30.4599806149728
4.42365581015625	30.4655235048688
4.43604700290179	30.4713420804594
4.44843819564732	30.4769511136456
4.46082938839286	30.4826074008444
4.47322058113839	30.4881609473102
4.48561177388393	30.4937523317539
4.49800296662946	30.4992102685525
4.510394159375	30.5047203868358
4.52278535212054	30.5100783595737
4.53517654486607	30.5154938918759
4.54756773761161	30.5207578250407
4.55995893035714	30.5261053427621
4.57235012310268	30.5313190027657
4.58474131584821	30.536629171487
4.59713250859375	30.5417662421265
4.60952370133929	30.5469795432883
4.62191489408482	30.552086769427
4.63430608683036	30.5573946157782
4.64669727957589	30.5626866352801
4.65908847232143	30.5682761844829
4.67147966506696	30.574142046804
4.6838708578125	30.5807472285879
4.69626205055804	30.5882953011265
4.70865324330357	30.5970518918773
4.72104443604911	30.6067756558946
4.73343562879464	30.6174515556664
4.74582682154018	30.6286731275579
4.75821801428571	30.6404370831897
4.77060920703125	30.6523906326976
4.78300039977679	30.6646076186171
4.79539159252232	30.6768511484635
4.80778278526786	30.6893803841923
4.82017397801339	30.701940679753
4.83256517075893	30.7146895585113
4.84495636350446	30.7273806981637
4.85734755625	30.7401916638087
4.86973874899554	30.7528839983705
4.88212994174107	30.765643841312
4.89452113448661	30.7782416500532
4.90691232723214	30.7908469262689
4.91930351997768	30.8032671174036
4.93169471272321	30.8156965633027
4.94408590546875	30.8278987377891
4.95647709821429	30.8400738363795
4.96886829095982	30.8520206903527
4.98125948370536	30.8639300500022
4.99365067645089	30.8755994061374
5.00604186919643	30.8872318924399
5.01843306194196	30.8986174933536
5.0308242546875	30.9099664802417
5.04321544743304	30.9210476289095
5.05560664017857	30.9320068284856
5.06799783292411	30.9426798027931
5.08038902566964	30.9533759471784
5.09278021841518	30.9638785784403
5.10517141116071	30.9743651608795
5.11756260390625	30.9846538406508
5.12995379665178	30.9949181326588
5.14234498939732	31.0049818877314
5.15473618214286	31.0150169183762
5.16712737488839	31.0248508904645
5.17951856763393	31.0346505513159
5.19190976037946	31.0442488462781
5.204300953125	31.0538077133548
5.21669214587054	31.0631670582433
5.22908333861607	31.0724941860816
5.24147453136161	31.0816217648443
5.25386572410714	31.0907161524365
5.26625691685268	31.0996116808024
5.27864810959821	31.1084297076266
5.29103930234375	31.1169932192001
5.30343049508929	31.1254793605984
5.31582168783482	31.1338555306204
5.32821288058036	31.1421735711365
5.34060407332589	31.1503637876074
5.35299526607143	31.1585547030909
5.36538645881696	31.1665726383978
5.3777776515625	31.1746073186657
5.39016884430804	31.1824755085785
5.40256003705357	31.1903456203436
5.41495122979911	31.1980411703652
5.42734242254464	31.2057363751863
5.43973361529018	31.2132571617798
5.45212480803571	31.2207789926452
5.46451600078125	31.228129254713
5.47690719352679	31.235481463217
5.48929838627232	31.2426671196288
5.50168957901786	31.2498592856795
5.51408077176339	31.2568879353608
5.52647196450893	31.263914664042
5.53886315725446	31.2707696882811
5.55125435	31.2776274198729
5.56364554274553	31.2843238464505
5.57603673549107	31.2910298191363
5.58842792823661	31.2975839626419
5.60081912098214	31.3041387427511
5.61321031372768	31.3105458915759
5.62560150647321	31.3169721488254
5.63799269921875	31.3232527292949
5.65038389196429	31.3295493476684
5.66277508470982	31.3357118964743
5.67516627745536	31.3418918591025
5.68755747020089	31.3479414716238
5.69994866294643	31.354002930712
5.71233985569196	31.3599075745982
5.7247310484375	31.3658125896182
5.73712224118304	31.3715633486099
5.74951343392857	31.3772957153165
5.76190462667411	31.3828784311161
5.77429581941964	31.3884572212406
5.78668701216518	31.3938764602431
5.79907820491071	31.3992706080103
5.81146939765625	31.4044703133888
5.82386059040179	31.4096147873021
5.83625178314732	31.4145789191235
5.84864297589286	31.4194954832621
5.86103416863839	31.4242885794235
5.87342536138393	31.4290929153721
5.88581655412946	31.4337922001594
5.898207746875	31.4385180302583
5.91059893962054	31.4431399072493
5.92299013236607	31.4477903348362
5.93538132511161	31.4523424846696
5.94777251785714	31.4569344117566
5.96016371060268	31.4614301188219
5.97255490334821	31.4659491760816
5.98494609609375	31.4703656408481
5.99733728883928	31.4748061425162
6.00972848158482	31.4791601814285
6.02211967433036	31.4835411454032
6.03451086707589	31.4878302111068
6.04690205982143	31.4921383624002
6.05929325256696	31.4963220102707
6.0716844453125	31.5005121444075
6.08407563805804	31.5045964064611
6.09646683080357	31.5086996048034
6.10885802354911	31.5127056143791
6.12124921629464	31.516740496687
6.13364040904018	31.5206812890622
6.14603160178571	31.5246399936067
6.15842279453125	31.5284972690662
6.17081398727679	31.5323687706131
6.18320518002232	31.5361346832325
6.19559637276786	31.5399074757934
6.20798756551339	31.5435742911341
6.22037875825893	31.5472453818546
6.23276995100446	31.5508097893012
6.24516114375	31.5543764168916
6.25755233649554	31.5578339511851
6.26994352924107	31.5612836755947
6.28233472198661	31.564625393027
6.29472591473214	31.5679715374488
6.30711710747768	31.57122217186
6.31950830022321	31.574482836355
6.33189949296875	31.5776541116035
6.34429068571429	31.5808394717371
6.35668187845982	31.5839373579687
6.36907307120536	31.5870496071906
6.38146426395089	31.5900762822906
6.39385545669643	31.5931164509797
6.40624664944196	31.5960727868682
6.4186378421875	31.59904287984
6.43102903493303	31.6019294155619
6.44342022767857	31.604829249453
6.45581142042411	31.607648989486
6.46820261316964	31.610489083143
6.48059380591518	31.6132577545133
6.49298499866071	31.6160429297168
6.50537619140625	31.6187244028344
6.51776738415179	31.6213687888526
6.53015857689732	31.6238988630828
6.54254976964286	31.6263972665492
6.55494096238839	31.6288010488395
6.56733215513393	31.6311865368473
6.57972334787946	31.6334754757562
6.592114540625	31.6357606512152
6.60450573337054	31.6379681832611
6.61689692611607	31.6401794992121
6.62928811886161	31.6423170725188
6.64167931160714	31.6444605840875
6.65407050435268	31.6465303673374
6.66646169709821	31.6486064234071
6.67885288984375	31.6506084019728
6.69124408258929	31.6526210935056
6.70363527533482	31.6545654144086
6.71602646808036	31.6565221865267
6.72841766082589	31.6584062998001
6.74080885357143	31.6602943954343
6.75320004631696	31.6621147677314
6.7655912390625	31.6639443241432
6.77798243180804	31.6657084528913
6.79037362455357	31.6674840127662
6.80276481729911	31.6691963468724
6.81515601004464	31.670921665333
6.82754720279018	31.6725857487114
6.83993839553571	31.6742640084572
6.85232958828125	31.6758828378481
6.86472078102678	31.6775166379039
6.87711197377232	31.6790922936949
6.88950316651786	31.6806835701257
6.90189435926339	31.68221898696
6.91428555200893	31.6837714414945
6.92667674475446	31.6852693212613
6.9390679375	31.6867836597075
6.95145913024554	31.6882446197737
6.96385032299107	31.6897262405371
6.97624151573661	31.691160418734
6.98863270848214	31.6926194696936
7.00102390122768	31.6940359931677
7.01341509397321	31.695481260343
7.02580628671875	31.6968879067937
7.03819747946429	31.6983256384726
7.05058867220982	31.699726791843
7.06297986495536	31.7011589587159
7.07537105770089	31.7025537414252
7.08776225044643	31.7039759856403
7.10015344319196	31.7053593805546
7.1125446359375	31.7067693244025
7.12493582868304	31.7081396429354
7.13732702142857	31.7095356818328
7.14971821417411	31.7108918458237
7.16210940691964	31.7122733527701
7.17450059966518	31.7136156318112
7.18689179241071	31.7149838747495
7.19928298515625	31.7163148265894
7.21167417790179	31.7176740126353
7.22406537064732	31.7189998600045
7.23645656339286	31.7203533999325
7.24884775613839	31.7216380803731
7.26123894888393	31.7229436199524
7.27363014162946	31.7242070528608
7.286021334375	31.7254920469096
7.29841252712053	31.726733761404
7.31080371986607	31.7279945831178
7.32319491261161	31.7292122173531
7.33558610535714	31.7304428955842
7.34797729810268	31.7316300556622
7.36036849084821	31.7328331859002
7.37275968359375	31.7339873576731
7.38515087633929	31.7351474810158
7.39754206908482	31.736255980779
7.40993326183036	31.7373707997556
7.42232445457589	31.73843522899
7.43471564732143	31.7395073655755
7.44710684006696	31.7405308960247
7.4594980328125	31.7415637328871
7.47188922555804	31.7425500530937
7.48428041830357	31.7435473011917
7.49667161104911	31.7445000596638
7.50906280379464	31.7454651851252
7.52145399654018	31.746387510649
7.53384518928571	31.7473226873568
7.54623638203125	31.7482123435081
7.55862757477679	31.7491142390003
7.57101876752232	31.749973995629
7.58340996026786	31.7508503787507
7.59580115301339	31.7516862325672
7.60819234575893	31.752537561362
7.62058353850446	31.7533495765514
7.63297473125	31.7541768930081
7.64536592399554	31.7549657765904
7.65775711674107	31.7557701517934
7.67014830948661	31.7565371435321
7.68253950223214	31.7573208507522
7.69493069497768	31.7580693737531
7.70732188772321	31.7588355820611
7.71971308046875	31.7595678988173
7.73210427321429	31.7603184998279
7.74449546595982	31.7610365975166
7.75688665870536	31.7617737117726
7.76927785145089	31.7624723276682
7.78166904419643	31.7631850377679
7.79406023694196	31.7638511962488
7.8064514296875	31.7645132711806
7.81884262243304	31.7651188538155
7.83123381517857	31.7657219413573
7.84362500792411	31.7662600079466
7.85601620066964	31.7667721635651
7.86840739341518	31.7672265338497
7.88079858616071	31.7676876683356
7.89318977890625	31.7681102849259
7.90558097165179	31.7685383295996
7.91797216439732	31.7689215612519
7.93036335714286	31.7693037687962
7.94275454988839	31.7696220975996
7.95514574263393	31.7699371877664
7.96753693537946	31.7702164507397
7.979928128125	31.7704902249122
7.99231932087054	31.770733734946
8.00471051361607	31.7709660533024
8.01710170636161	31.7711589116969
8.02949289910714	31.7713815173787
8.04188409185268	31.7716013843957
8.05427528459821	31.7718465695353
8.06666647734375	31.7720816297474
8.07905767008929	31.7723404368078
8.09144886283482	31.7725838986802
8.10384005558036	31.7728497341923
8.11623124832589	31.773097566389
8.12862244107143	31.7733666432348
8.14101363381696	31.7736163392253
8.1534048265625	31.7738864041601
8.16579601930804	31.7741363130684
8.17818721205357	31.7744059084046
8.19057840479911	31.7746548399516
8.20296959754464	31.7749237671715
8.21536079029018	31.7751728570856
8.22775198303571	31.775441254221
8.24014317578125	31.775689274385
8.25253436852678	31.7759561739818
8.26492556127232	31.7762024479824
8.27731675401786	31.7764672301951
8.28970794676339	31.7767112374208
8.30209913950893	31.7769734391068
8.31449033225446	31.777214917626
8.326881525	31.7774742423394
8.33927271774554	31.77771278063
8.35166391049107	31.7779689223717
8.36405510323661	31.7782042858525
8.37644629598214	31.778457046672
8.38883748872768	31.7786890769149
8.40122868147321	31.7789383240472
8.41361987421875	31.7791669195511
8.42601106696429	31.779412457395
8.43840225970982	31.7796372514882
8.45079345245536	31.7798787470799
8.46318464520089	31.7800996116232
8.47557583794643	31.7803370493358
8.48796703069196	31.7805540010647
8.5003582234375	31.780787416924
8.51274941618304	31.7810005101994
8.52514060892857	31.781229971642
8.53753180167411	31.7814392882332
8.54992299441964	31.7816648897066
8.56231418716518	31.7818705383561
8.57470537991071	31.782092402856
8.58709657265625	31.7822945226672
8.59948776540179	31.7825128068116
8.61187895814732	31.782711213576
8.62427015089286	31.7829248198861
8.63666134363839	31.7831182343423
8.64905253638393	31.7833269329341
8.66144372912946	31.7835157373596
8.673834921875	31.7837197792144
8.68622611462053	31.7839040562684
8.69861730736607	31.7841033052138
8.71100850011161	31.7842829005029
8.72339969285714	31.7844774619279
8.73579088560268	31.7846526238664
8.74818207834821	31.7848427424073
8.76057327109375	31.7850137270888
8.77296446383929	31.7851996497789
8.78535565658482	31.7853666803059
8.79774684933036	31.7855486128941
8.81013804207589	31.7857118746614
8.82252923482143	31.785889989221
8.83492042756696	31.7860496397564
8.8473116203125	31.7862240844547
8.85970281305804	31.7863802614145
8.87209400580357	31.7865511672811
8.88448519854911	31.7867039937467
8.89687639129464	31.7868714790325
8.90926758404018	31.787021066904
8.92165877678571	31.7871852398089
8.93404996953125	31.787331691859
8.94644116227679	31.7874926520383
8.95883235502232	31.787636062825
8.97122354776786	31.7877939016894
8.98361474051339	31.7879343570702
8.99600593325893	31.788088631368
9.00839712600446	31.7882249610223
9.02078831875	31.7883750466399
9.03317951149554	31.7885077738277
9.04557070424107	31.7886544646827
9.05796189698661	31.7887841497755
9.07035308973214	31.7889278735864
9.08274428247768	31.7890548541032
9.09513547522321	31.7891958690518
9.10752666796875	31.7893203476156
9.11991786071428	31.789458813553
9.13230905345982	31.7895809161641
9.14470024620536	31.7897169346944
9.15709143895089	31.7898367430183
9.16948263169643	31.7899703824448
9.18187382444196	31.7900879532036
9.1942650171875	31.7902192634512
9.20665620993304	31.7903346400092
9.21904740267857	31.7904636615732
9.23143859542411	31.7905768808727
9.24382978816964	31.7907036501597
9.25622098091518	31.7908147468255
9.26861217366071	31.7909392992736
9.28100336640625	31.791048307966
9.29339455915178	31.7911706797856
9.30578575189732	31.7912776364628
9.31817694464286	31.7913978655188
9.33056813738839	31.7915028080236
9.34295933013393	31.7916209341892
9.35535052287946	31.7917239024252
9.367741715625	31.7918399676193
9.38013290837054	31.7919410034843
9.39252410111607	31.7920550515265
9.40491529386161	31.7921541987119
9.41730648660714	31.7922662750818
9.42969767935268	31.792363578806
9.44208887209821	31.7924737303601
9.45448006484375	31.7925692370787
9.46687125758929	31.7926775117598
9.47926245033482	31.7927712688787
9.49165364308036	31.7928777154354
9.50404483582589	31.7929697710416
9.51643602857143	31.7930744387715
9.52882722131696	31.7931648413896
9.5412184140625	31.79326777991
9.55360960680804	31.7933565782885
9.56600079955357	31.7934578373375
9.57839199229911	31.793545080265
9.59078318504464	31.7936447095326
9.60317437779018	31.7937304729295
9.61556557053571	31.7938285557268
9.62795676328125	31.7939128873611
9.64034795602679	31.7940094422602
9.65273914877232	31.7940923640219
9.66513034151786	31.794187438127
9.67752153426339	31.7942689970343
9.68991272700893	31.7943626377394
9.70230391975447	31.7944428813318
9.7146951125	31.7945351362167
9.72708630524554	31.794614111441
9.73947749799107	31.7947050278164
9.75186869073661	31.7947827810144
9.76425988348214	31.7948724057382
9.77665107622768	31.794948982677
9.78904226897321	31.7950373620981
9.80143346171875	31.7951128079981
9.81382465446429	31.7951999879518
9.82621584720982	31.7952743475198
9.83860703995536	31.7953603733505
9.85099823270089	31.7954336908205
9.86338942544643	31.7955186074201
9.87578061819196	31.7955909266041
9.8881718109375	31.7956747784638
9.90056300368303	31.7957461428117
9.91295419642857	31.7958289740854
9.92534538917411	31.7958994267548
9.93773658191964	31.7959812813326
9.95012777466518	31.7960508652692
9.96251896741071	31.7961317868625
9.97491016015625	31.7962005448897
9.98730135290178	31.7962805771272
9.99969254564732	31.7963485520489
10.0120837383929	31.7964277385842
10.0244749311384	31.7964949732979
10.0368661238839	31.7965733579304
10.0492573166295	31.7966398955548
10.061648509375	31.7967175223645
10.0740397021205	31.7967834063824
10.0864308948661	31.7968603198805
10.0988220876116	31.7969255942977
10.1112132803571	31.7970018395962
10.1236044731027	31.7970665491205
10.1359956658482	31.7971421721216
10.1483868585937	31.7972063623644
10.1607780513393	31.7972814099751
10.1731692440848	31.7973451276791
10.1855604368304	31.7974196480539
10.1979516295759	31.7974829413517
10.2103428223214	31.797556984169
10.222734015067	31.7976199028785
10.2351252078125	31.7976935196571
10.247516400558	31.7977561156206
10.2599075933036	31.7978293600838
10.2722987860491	31.7978916875599
10.2846899787946	31.7979646160577
10.2970811715402	31.7980267321763
10.3094723642857	31.7980994041777
10.3218635570313	31.7981613694728
10.3342547497768	31.7982338481436
10.3466459425223	31.7982957271812
10.3590371352679	31.7983680800675
10.3714283280134	31.7984299421905
10.3838195207589	31.7985022420334
10.3962107135045	31.798564167325
10.40860190625	31.7986364876454
10.4209930989955	31.7986985614288
10.4333842917411	31.7987709896752
10.4457754844866	31.7988332955791
10.4581666772321	31.7989059300076
10.4705578699777	31.798968565447
10.4829490627232	31.7990415128843
10.4953402554687	31.7991045882592
10.5077314482143	31.7991779676708
10.5201226409598	31.7992416080095
10.5325138337054	31.7993155537673
10.5449050264509	31.7993799016441
10.5572962191964	31.7994545672981
10.569687411942	31.7995197868502
10.5820786046875	31.7995953498891
10.594469797433	31.7996616321669
10.6068609901786	31.7997381419167
10.6192521829241	31.7998057406213
10.6316433756696	31.7998840636935
10.6440345684152	31.7999537481828
10.6564257611607	31.800033774129
10.6688169539062	31.8001052560907
10.6812081466518	31.8001873236575
10.6935993393973	31.8002610146493
10.7059905321429	31.8003455417882
10.7183817248884	31.8004220792938
10.7307729176339	31.800509805914
10.7431641103795	31.8005899632801
10.755555303125	31.8006811438029
10.7679464958705	31.800765261401
10.7803376886161	31.8008615368762
10.7927288813616	31.8009516151269
10.8051200741071	31.8010536873938
10.8175112668527	31.8011498520091
10.8299024595982	31.8012542438248
10.8422936523438	31.8013408705542
10.8546848450893	31.8014323422322
10.8670760378348	31.8015139028692
10.8794672305804	31.8016064151293
10.8918584233259	31.8016930849938
10.9042496160714	31.8017909673792
10.916640808817	31.801875050976
10.9290320015625	31.8019634033257
10.941423194308	31.8020316884119
10.9538143870536	31.8020975856906
10.9662055797991	31.8021380929966
10.9785967725446	31.8021680925497
10.9909879652902	31.8021924023942
11.0033791580357	31.8022164967197
11.0157703507812	31.8022237535459
11.0281615435268	31.8022355401749
11.0405527362723	31.802232708898
11.0529439290179	31.8022365670528
11.0653351217634	31.8022281892722
11.0777263145089	31.8022278524435
11.0901175072545	31.8022166821575
11.1025087	31.8022140939196


==> figures/data/resPSNR_vasc002-3.tsv <==
0	19.2581943746339
0.233856828571429	23.1671483713428
0.467713657142857	25.4087298267951
0.701570485714286	26.7097257063701
0.935427314285714	27.4370656687455
1.16928414285714	27.8361293299749
1.40314097142857	28.056836613472
1.6369978	28.1806102025496
1.87085462857143	28.251341054279
2.10471145714286	28.2922844124722
2.33856828571429	28.3162133677914
2.57242511428571	28.3303542430082
2.80628194285714	28.3388109033636
3.04013877142857	28.3439356298848
3.2739956	28.3470744093517
3.50785242857143	28.3490148726944
3.74170925714286	28.350225066866
3.97556608571429	28.3509853240121
4.20942291428571	28.3514659173561
4.44327974285714	28.3517714077004
4.67713657142857	28.3519665581169
4.9109934	28.3520917798682


==> figures/data/resPSNR_vasc002-4.tsv <==
0	10.4354421113902
0.0130489619164619	10.7087552495856
0.0260979238329238	10.9967190020225
0.0391468857493857	11.2783214346444
0.0521958476658477	11.5505156268428
0.0652448095823096	11.8109296079807
0.0782937714987715	12.0601584516429
0.0913427334152334	12.298548126678
0.104391695331695	12.5259872534927
0.117440657248157	12.7439019402658
0.130489619164619	12.9520611833064
0.143538581081081	13.15189491295
0.156587542997543	13.3432061746939
0.169636504914005	13.5275896321589
0.182685466830467	13.704428321223
0.195734428746929	13.8753860319987
0.208783390663391	14.0399525469978
0.221832352579853	14.199520599339
0.234881314496314	14.3535663238276
0.247930276412776	14.50334222548
0.260979238329238	14.6483023822778
0.2740282002457	14.7894770585404
0.287077162162162	14.9264684135702
0.300126124078624	15.0601566131933
0.313175085995086	15.1902032394709
0.326224047911548	15.3173342564981
0.33927300982801	15.4413894571443
0.352321971744472	15.5627179828034
0.365370933660934	15.6813219438054
0.378419895577396	15.7976210237997
0.391468857493857	15.9114084308405
0.404517819410319	16.0232023454383
0.417566781326781	16.1327242681705
0.430615743243243	16.2404329146653
0.443664705159705	16.346098830636
0.456713667076167	16.4501510850536
0.469762628992629	16.5522634649484
0.482811590909091	16.6528722756979
0.495860552825553	16.7517557841329
0.508909514742015	16.8492375551255
0.521958476658477	16.9451591339099
0.535007438574939	17.0397902290642
0.5480564004914	17.1330295833377
0.561105362407862	17.2251109716912
0.574154324324324	17.3158842600059
0.587203286240786	17.4056321357189
0.600252248157248	17.4941114323847
0.61330121007371	17.5816256902888
0.626350171990172	17.6679900263513
0.639399133906634	17.7534455049019
0.652448095823096	17.837821188671
0.665497057739558	17.9213521204711
0.67854601965602	18.0038773935272
0.691594981572482	18.0855460851716
0.704643943488943	18.166263968797
0.717692905405405	18.2461249804036
0.730741867321867	18.3251038803663
0.743790829238329	18.4033349211545
0.756839791154791	18.4806911487634
0.769888753071253	18.5573243240629
0.782937714987715	18.6331253464847
0.795986676904177	18.7082450547656
0.809035638820639	18.7825784546405
0.822084600737101	18.8562546286054
0.835133562653563	18.9291586315576
0.848182524570025	19.001411708911
0.861231486486486	19.0729799363463
0.874280448402948	19.1439602989506
0.88732941031941	19.2142379535427
0.900378372235872	19.2839932935187
0.913427334152334	19.3530861589086
0.926476296068796	19.4216226271597
0.939525257985258	19.4895322791182
0.95257421990172	19.5569507161495
0.965623181818182	19.6237549960386
0.978672143734644	19.6900353535108
0.991721105651106	19.7557409919008
1.00477006756757	19.8209373774882
1.01781902948403	19.8856018455768
1.03086799140049	19.9497611069666
1.04391695331695	20.0134445626457
1.05696591523342	20.0766190735895
1.07001487714988	20.1392994758112
1.08306383906634	20.2014833024269
1.0961128009828	20.2631915044682
1.10916176289926	20.3244201904033
1.12221072481572	20.3851259413848
1.13525968673219	20.4453702427291
1.14830864864865	20.505146075508
1.16135761056511	20.5644671063209
1.17440657248157	20.6233408395757
1.18745553439803	20.6818221147009
1.2005044963145	20.7398320982787
1.21355345823096	20.7974494459899
1.22660242014742	20.8546286013854
1.23965138206388	20.9113985586043
1.25270034398034	20.9677543969368
1.26574930589681	21.0237100700788
1.27879826781327	21.0792606342808
1.29184722972973	21.1344222073005
1.30489619164619	21.1891783905074
1.31794515356265	21.2435814365941
1.33099411547912	21.2975871594342
1.34404307739558	21.3512444839964
1.35709203931204	21.4045432688286
1.3701410012285	21.4574521167718
1.38318996314496	21.5100060510956
1.39623892506143	21.5621748651279
1.40928788697789	21.6139963743921
1.42233684889435	21.6654505427628
1.43538581081081	21.7165643162035
1.44843477272727	21.7673246626435
1.46148373464373	21.8177586449769
1.4745326965602	21.8678345367847
1.48758165847666	21.9176198845798
1.50063062039312	21.9670241080269
1.51367958230958	22.0161345385336
1.52672854422604	22.0648666462767
1.53977750614251	22.1133131025934
1.55282646805897	22.1613764980074
1.56587542997543	22.2091642149675
1.57892439189189	22.2565830452902
1.59197335380835	22.303718204884
1.60502231572482	22.3504979308237
1.61807127764128	22.3970034585429
1.63112023955774	22.4431646244924
1.6441692014742	22.4890657608221
1.65721816339066	22.5346280079556
1.67026712530713	22.5799535890422
1.68331608722359	22.6249064756497
1.69636504914005	22.6696341956627
1.70941401105651	22.7139877400031
1.72246297297297	22.7581052350059
1.73551193488944	22.8018574039366
1.7485608968059	22.8454011314106
1.76160985872236	22.8885873161884
1.77465882063882	22.9315855784526
1.78770778255528	22.9742353134393
1.80075674447174	23.0166968564818
1.81380570638821	23.0588110369091
1.82685466830467	23.1007193692021
1.83990363022113	23.1423210317152
1.85295259213759	23.1837092584656
1.86600155405405	23.2248022262563
1.87905051597052	23.2656599470053
1.89209947788698	23.3062224814298
1.90514843980344	23.346557619897
1.9181974017199	23.3866005863163
1.93124636363636	23.4264131919215
1.94429532555283	23.4659357221207
1.95734428746929	23.5052292854127
1.97039324938575	23.544235229343
1.98344221130221	23.5830143374154
1.99649117321867	23.621511678687
2.00954013513513	23.6597838533321
2.0225890970516	23.6977756159847
2.03563805896806	23.7355396701281
2.04868702088452	23.7730280232342
2.06173598280098	23.8102939266471
2.07478494471744	23.847298684152
2.08783390663391	23.8840764249621
2.10088286855037	23.9206050670638
2.11393183046683	23.9568997679677
2.12698079238329	23.9929455239055
2.14002975429975	24.0287696460923
2.15307871621622	24.0643580175501
2.16612767813268	24.099747836877
2.17917664004914	24.1348642237514
2.1922256019656	24.1697979152
2.20527456388206	24.2044556540355
2.21832352579853	24.2389275876982
2.23137248771499	24.2731274904345
2.24442144963145	24.3071481899298
2.25747041154791	24.3408917987393
2.27051937346437	24.374460243934
2.28356833538084	24.4077636975516
2.2966172972973	24.4408861594826
2.30966625921376	24.4737439210096
2.32271522113022	24.5064197360309
2.33576418304668	24.5388384574633
2.34881314496314	24.5710778064516
2.36186210687961	24.6030579296943
2.37491106879607	24.6348522205729
2.38796003071253	24.6663901324608
2.40100899262899	24.6977559037976
2.41405795454545	24.7288658982341
2.42710691646192	24.7598060003999
2.44015587837838	24.7904899547603
2.45320484029484	24.8210032245601
2.4662538022113	24.8512643311619
2.47930276412776	24.8813548260384
2.49235172604423	24.9111998152301
2.50540068796069	24.9408765764515
2.51844964987715	24.9703136533584
2.53149861179361	24.9995901950245
2.54454757371007	25.028631976346
2.55759653562654	25.0575193923196
2.570645497543	25.0861651544375
2.58369445945946	25.1146579765236
2.59674342137592	25.1429106534467
2.60979238329238	25.1710202791982
2.62284134520885	25.1988892342546
2.63589030712531	25.2266126958115
2.64893926904177	25.254097737377
2.66198823095823	25.2814391632948
2.67503719287469	25.3085413819363
2.68808615479116	25.335511268973
2.70113511670762	25.3622206267228
2.71418407862408	25.3888018321085
2.72723304054054	25.4151211336323
2.740282002457	25.4413128653001
2.75333096437346	25.4672470718815
2.76637992628993	25.4930562930493
2.77942888820639	25.5186097864258
2.79247785012285	25.5440397325957
2.80552681203931	25.5692196603469
2.81857577395577	25.5942784674866
2.83162473587224	25.6190904662742
2.8446736977887	25.6437822234952
2.85772265970516	25.6682302777252
2.87077162162162	25.6925599166972
2.88382058353808	25.7166487115521
2.89686954545455	25.7406205380085
2.90991850737101	25.7643511549116
2.92296746928747	25.7879640314463
2.93601643120393	25.8113390701662
2.94906539312039	25.8345997202806
2.96211435503686	25.8576265166416
2.97516331695332	25.8805403215259
2.98821227886978	25.903223573913
3.00126124078624	25.9257998982762
3.0143102027027	25.9481508992592
3.02735916461916	25.9703966406181
3.04040812653563	25.9924224505487
3.05345708845209	26.014342245229
3.06650605036855	26.0360413812272
3.07955501228501	26.0576325507074
3.09260397420147	26.0790050892109
3.10565293611794	26.1002740259835
3.1187018980344	26.1213266909652
3.13175085995086	26.1422779378336
3.14479982186732	26.1630153250447
3.15784878378378	26.1836642791337
3.17089774570025	26.2041032984923
3.18394670761671	26.2244326261871
3.19699566953317	26.2445596839432
3.21004463144963	26.2645758142984
3.22309359336609	26.2843940013034
3.23614255528256	26.3041025802081
3.24919151719902	26.3236178504054
3.26224047911548	26.3430256724593
3.27528944103194	26.362244928928
3.2883384029484	26.3813578195645
3.30138736486486	26.4002885758927
3.31443632678133	26.4191081496093
3.32748528869779	26.4377518664318
3.34053425061425	26.4562921278179
3.35358321253071	26.4746472327065
3.36663217444717	26.4929034019125
3.37968113636364	26.5109776168739
3.3927300982801	26.5289555778265
3.40577906019656	26.5467523538487
3.41882802211302	26.564453059042
3.43187698402948	26.5819746335399
3.44492594594595	26.5994016364779
3.45797490786241	26.616673886515
3.47102386977887	26.6338349960608
3.48407283169533	26.650846685211
3.49712179361179	26.6677422708283
3.51017075552826	26.6844899233842
3.52321971744472	26.7011238612512
3.53626867936118	26.7176105268234
3.54931764127764	26.7339844091886
3.5623666031941	26.750215065895
3.57541556511057	26.7663352228676
3.58846452702703	26.7823145470629
3.60151348894349	26.7981859413542
3.61456245085995	26.8139183763669
3.62761141277641	26.8295448140051
3.64066037469287	26.8450338147464
3.65370933660934	26.8604188422905
3.6667582985258	26.8756680418958
3.67980726044226	26.8908151861648
3.69285622235872	26.9058273890814
3.70590518427518	26.9207390809694
3.71895414619165	26.9355186580327
3.73200310810811	26.9501963446471
3.74505207002457	26.9647434842566
3.75810103194103	26.9791898745578
3.77114999385749	26.9935079968961
3.78419895577396	27.0077277837102
3.79724791769042	27.0218218702377
3.81029687960688	27.0358190492544
3.82334584152334	27.0496908995247
3.8363948034398	27.0634670147849
3.84944376535627	27.0771193414003
3.86249272727273	27.090677084534
3.87554168918919	27.1041129931701
3.88859065110565	27.1174550264873
3.90163961302211	27.130676301557
3.91468857493857	27.1438048252791
3.92773753685504	27.156814194703
3.9407864987715	27.169731430615
3.95383546068796	27.1825292819359
3.96688442260442	27.1952453365045
3.97993338452088	27.207836949888
3.99298234643735	27.2203571464564
4.00603130835381	27.2327431881525
4.01908027027027	27.2450623306357
4.03212923218673	27.2572485616137
4.04517819410319	27.2693696903298
4.05822715601966	27.2813612702908
4.07127611793612	27.293287464788
4.08432507985258	27.3050856936893
4.09737404176904	27.3168197702878
4.1104230036855	27.3284385980976
4.12347196560197	27.3399870444358
4.13652092751843	27.3514199229563
4.14956988943489	27.362783082699
4.16261885135135	27.3740323350496
4.17566781326781	27.3852130983146
4.18871677518428	27.3962809981372
4.20176573710074	27.4072808809336
4.2148146990172	27.4181692541706
4.22786366093366	27.4289903749791
4.24091262285012	27.4397013184254
4.25396158476658	27.45034647951
4.26701054668305	27.4608845840657
4.28005950859951	27.4713578803859
4.29310847051597	27.481725681364
4.30615743243243	27.4920346361832
4.31920639434889	27.5022432609868
4.33225535626536	27.5123819545024
4.34530431818182	27.5224282877838
4.35835328009828	27.5324036615795
4.37140224201474	27.5422873588272
4.3844512039312	27.5521018585778
4.39750016584767	27.5618243742602
4.41054912776413	27.5714793770797
4.42359808968059	27.5810432213816
4.43664705159705	27.5905403841872
4.44969601351351	27.5999484980475
4.46274497542998	27.6092915844249
4.47579393734644	27.6185477954857
4.4888428992629	27.6277412426594
4.50189186117936	27.6368487849172
4.51494082309582	27.6458938400266
4.52798978501229	27.6548542166538
4.54103874692875	27.6637547480772
4.55408770884521	27.6725691468607
4.56713667076167	27.6813261463322
4.58018563267813	27.6899986362269
4.59323459459459	27.6986153961775
4.60628355651106	27.7071493085511
4.61933251842752	27.7156282051089
4.63238148034398	27.7240257487296
4.64543044226044	27.7323692325345
4.6584794041769	27.740632487079
4.67152836609337	27.7488425386444
4.68457732800983	27.7569736488675
4.69762628992629	27.7650520881632
4.71067525184275	27.7730528057733
4.72372421375921	27.7810018403178
4.73677317567568	27.7888743540993
4.74982213759214	27.7966959323433
4.7628710995086	27.8044420920901
4.77592006142506	27.8121380431931
4.78896902334152	27.8197597808403
4.80201798525798	27.8273323173395
4.81506694717445	27.8348316625034
4.82811590909091	27.842282426079
4.84116487100737	27.849661509575
4.85421383292383	27.856993068739
4.8672627948403	27.8642538502353
4.88031175675676	27.8714680007473
4.89336071867322	27.8786124492082
4.90640968058968	27.8857104435065
4.91945864250614	27.8927398384359
4.9325076044226	27.8997236633851
4.94555656633907	27.9066401329059
4.95860552825553	27.9135117358187
4.97165449017199	27.9203170146268
4.98470345208845	27.9270787756548
4.99775241400491	27.9337758547439
5.01080137592138	27.9404303634501
5.02385033783784	27.9470212459491
5.0368992997543	27.9535701507598
5.04994826167076	27.9600567836564
5.06299722358722	27.9665010881176
5.07604618550369	27.9728845010545
5.08909514742015	27.9792259360066
5.10214410933661	27.9855059098045
5.11519307125307	27.9917443611652
5.12824203316953	27.9979230455118
5.141290995086	28.0040615101957
5.15433995700246	28.0101415944543
5.16738891891892	28.0161822241849
5.18043788083538	28.0221654190524
5.19348684275184	28.0281097576939
5.2065358046683	28.0339984416368
5.21958476658477	28.0398487282121
5.23263372850123	28.0456440808757
5.24568269041769	28.0514016335504
5.25873165233415	28.0571053303866
5.27178061425061	28.0627719895054
5.28482957616708	28.0683873302956
5.29787853808354	28.0739654436428
5.3109275	28.0794921581712
5.32397646191646	28.0849819877744
5.33702542383292	28.0904210171241
5.35007438574939	28.0958236314569
5.36312334766585	28.1011760734943
5.37617230958231	28.1064926305075
5.38922127149877	28.1117597421378
5.40227023341523	28.1169914956851
5.4153191953317	28.1221747063727
5.42836815724816	28.1273229277128
5.44141711916462	28.1324232188666
5.45446608108108	28.1374891073143
5.46751504299754	28.1425069751755
5.48056400491401	28.1474904534544
5.49361296683047	28.1524269346772
5.50666192874693	28.1573297621127
5.51971089066339	28.1621863375551
5.53275985257985	28.1670097731866
5.54580881449631	28.1717877179097
5.55885777641278	28.1765332081467
5.57190673832924	28.181234057308
5.5849557002457	28.1859033371574
5.59800466216216	28.1905287980497
5.61105362407862	28.1951230138256
5.62410258599509	28.1996738811791
5.63715154791155	28.2041941968997
5.65020050982801	28.2086717232188
5.66324947174447	28.2131193233067
5.67629843366093	28.217524851212
5.6893473955774	28.2219010940037
5.70239635749386	28.2262359472602
5.71544531941032	28.2305421188144
5.72849428132678	28.2348075571208
5.74154324324324	28.2390448335505
5.7545922051597	28.2432410175083
5.76764116707617	28.2474090527271
5.78069012899263	28.2515370683068
5.79373909090909	28.2556377813124
5.80678805282555	28.2596993853706
5.81983701474201	28.2637338199167
5.83288597665848	28.2677294929046
5.84593493857494	28.2716987109746
5.8589839004914	28.275630028007
5.87203286240786	28.2795355613781
5.88508182432432	28.283403976515
5.89813078624079	28.2872475540541
5.91117974815725	28.2910550346693
5.92422871007371	28.294838243656
5.93727767199017	28.2985857158813
5.95032663390663	28.3023091707269
5.9633755958231	28.3059973245382
5.97642455773956	28.3096618830685
5.98947351965602	28.3132916708225
6.00252248157248	28.3168980826821
6.01557144348894	28.3204699579366
6.02862040540541	28.3240191233578
6.04166936732187	28.3275343083115
6.05471832923833	28.3310270701294
6.06776729115479	28.3344864534948
6.08081625307125	28.3379250790507
6.09386521498771	28.3413302937876
6.10691417690418	28.3447149131869
6.11996313882064	28.3480665840173
6.1330121007371	28.3513979818084
6.14606106265356	28.3546969474111
6.15911002457002	28.3579760814661
6.17215898648649	28.3612232729883
6.18520794840295	28.3644509787859
6.19825691031941	28.3676471892741
6.21130587223587	28.3708242408219
6.22435483415233	28.3739702689195
6.2374037960688	28.3770974520014
6.25045275798526	28.3801940461026
6.26350171990172	28.3832721451776
6.27655068181818	28.3863200466482
6.28959964373464	28.3893498824962
6.30264860565111	28.3923500519604
6.31569756756757	28.3953326490872
6.32874652948403	28.398285909068
6.34179549140049	28.4012222103401
6.35484445331695	28.4041296008446
6.36789341523342	28.4070203211842
6.38094237714988	28.4098824972947
6.39399133906634	28.412728298442
6.4070403009828	28.4155459930359
6.42008926289926	28.4183475830091
6.43313822481572	28.4211216470329
6.44618718673219	28.4238799189144
6.45923614864865	28.4266107591703
6.47228511056511	28.4293259069938
6.48533407248157	28.4320140227032
6.49838303439803	28.4346869231505
6.5114319963145	28.437333245006
6.52448095823096	28.4399646982628
6.53752992014742	28.4425700070019
6.55057888206388	28.4451607590837
6.56362784398034	28.4477258581442
6.57667680589681	28.4502768900695
6.58972576781327	28.4528027914197
6.60277472972973	28.4553147975936
6.61582369164619	28.4578020626452
6.62887265356265	28.4602756576863
6.64192161547912	28.4627248135989
6.65497057739558	28.465160508267
6.66801953931204	28.4675721473645
6.6810685012285	28.4699705591941
6.69411746314496	28.472345212687
6.70716642506143	28.4747068473912
6.72021538697789	28.4770451186158
6.73326434889435	28.4793706541591
6.74631331081081	28.4816731629136
6.75936227272727	28.4839631995389
6.77241123464374	28.48623056102
6.7854601965602	28.4884856964826
6.79850915847666	28.4907185007787
6.81155812039312	28.4929393206709
6.82460708230958	28.4951381440789
6.83765604422604	28.497325210747
6.85070500614251	28.4994905470018
6.86375396805897	28.5016443413874
6.87680292997543	28.5037768410469
6.88985189189189	28.5058980389092
6.90290085380835	28.5079982000713
6.91594981572482	28.5100872300288
6.92899877764128	28.5121555227688
6.94204773955774	28.514212927921
6.9550967014742	28.5162504081166
6.96814566339066	28.5182767569736
6.98119462530713	28.5202835637009
6.99424358722359	28.5222793157772
7.00729254914005	28.5242557568276
7.02034151105651	28.5262212941949
7.03339047297297	28.5281678235288
7.04643943488944	28.5301035905713
7.0594883968059	28.5320206308714
7.07253735872236	28.5339271093746
7.08558632063882	28.5358150954811
7.09863528255528	28.5376927966851
7.11168424447174	28.5395522901843
7.12473320638821	28.5414016480678
7.13778216830467	28.5432330782867
7.15083113022113	28.5450545869014
7.16388009213759	28.5468584550549
7.17692905405405	28.5486526240904
7.18997801597052	28.5504294209827
7.20302697788698	28.5521966349895
7.21607593980344	28.553946702904
7.2291249017199	28.5556874270378
7.24217386363636	28.5574112186522
7.25522282555283	28.5591258793973
7.26827178746929	28.5608238941158
7.28132074938575	28.5625129736894
7.29436971130221	28.5641856913422
7.30741867321867	28.5658497902667
7.32046763513514	28.5674977916686
7.3335165970516	28.5691372724598
7.34656555896806	28.5707608848665
7.35961452088452	28.5723761412436
7.37266348280098	28.5739757693795
7.38571244471744	28.575567142896
7.39876140663391	28.5771430285617
7.41181036855037	28.5787106934209
7.42485933046683	28.5802629834557
7.43790829238329	28.5818072598676
7.45095725429975	28.5833364119375
7.46400621621622	28.5848577179459
7.47705517813268	28.5863641030386
7.49010414004914	28.5878629696682
7.5031531019656	28.5893469770285
7.51620206388206	28.5908236830664
7.52925102579853	28.5922857391233
7.54229998771499	28.5937406635681
7.55534894963145	28.5951811516492
7.56839791154791	28.5966146598673
7.58144687346437	28.5980339401907
7.59449583538083	28.5994463597624
7.6075447972973	28.6008447295022
7.62059375921376	28.6022362812626
7.63364272113022	28.6036139012464
7.64669168304668	28.6049848765024
7.65974064496314	28.6063421981199
7.67278960687961	28.6076930327481
7.68583856879607	28.609030444314
7.69888753071253	28.6103615166409
7.71193649262899	28.611679348547
7.72498545454545	28.6129910505231
7.73803441646192	28.6142896702483
7.75108337837838	28.6155823433924
7.76413234029484	28.6168621035138
7.7771813022113	28.6181360798565
7.79023026412776	28.6193973225187
7.80327922604423	28.6206528602323
7.81632818796069	28.6218958265132
7.82937714987715	28.6231332023993
7.84242611179361	28.6243581766991
7.85547507371007	28.6255776559913
7.86852403562654	28.6267848949453
7.881572997543	28.6279867456288
7.89462195945946	28.6291765099273
7.90767092137592	28.6303609893124
7.92071988329238	28.6315335299144
7.93376884520885	28.6327008881996
7.94681780712531	28.6338564623932
7.95986676904177	28.635006952734
7.97291573095823	28.636145822291
7.98596469287469	28.637279642492
7.99901365479115	28.638401924509
8.01206261670762	28.6395192232359
8.02511157862408	28.6406251299287
8.03816054054054	28.641726155088
8.051209502457	28.6428159454053
8.06425846437346	28.6439009493017
8.07730742628993	28.6449748706276
8.09035638820639	28.6460440903
8.10340535012285	28.6471023884957
8.11645431203931	28.6481560754106
8.12950327395578	28.6491989802008
8.14255223587224	28.6502373667648
8.1556011977887	28.6512651183184
8.16865015970516	28.6522884254985
8.18169912162162	28.6533011704588
8.19474808353808	28.654309577352
8.20779704545454	28.6553076803428
8.22084600737101	28.656301579285
8.23389496928747	28.657285336774
8.24694393120393	28.6582649832282
8.25999289312039	28.6592346349832
8.27304185503685	28.6602002598932
8.28609081695332	28.6611560348556
8.29913977886978	28.6621079484531
8.31218874078624	28.6630501895148
8.3252377027027	28.663988606091
8.33828666461917	28.6649174978041
8.35133562653563	28.6658425947119
8.36438458845209	28.6667582404722
8.37743355036855	28.6676701136977
8.39048251228501	28.6685726615515
8.40353147420147	28.6694714909831
8.41658043611794	28.6703611142089
8.4296293980344	28.6712470852227
8.44267835995086	28.6721239745227
8.45572732186732	28.6729972824098
8.46877628378378	28.6738616386652
8.48182524570025	28.6747224339146
8.49487420761671	28.6755744564443
8.50792316953317	28.6764229780601
8.52097213144963	28.6772628202803
8.53402109336609	28.6780992049866
8.54707005528256	28.6789270177451
8.56011901719902	28.679751450158
8.57316797911548	28.6805674528748
8.58621694103194	28.6813801484637
8.5992659029484	28.6821845342593
8.61231486486486	28.6829856578886
8.62536382678133	28.6837785883188
8.63841278869779	28.6845683165246
8.65146175061425	28.6853499505259
8.66451071253071	28.6861284715064
8.67755967444717	28.6868989950905
8.69060863636364	28.6876664939461
8.7036575982801	28.6884260960659
8.71670656019656	28.6891827220747
8.72975552211302	28.6899315587145
8.74280448402948	28.6906774693596
8.75585344594595	28.6914158516439
8.76890240786241	28.6921514103716
8.78195136977887	28.6928794459086
8.79500033169533	28.6936046718535
8.80804929361179	28.6943224385086
8.82109825552826	28.6950374361251
8.83414721744472	28.6957450616776
8.84719617936118	28.6964499501011
8.86024514127764	28.6971475465469
8.8732941031941	28.6978424850361
8.88634306511057	28.6985302435713
8.89939202702703	28.6992153964113
8.91244098894349	28.6998934713741
8.92548995085995	28.7005689995811
8.93853891277641	28.7012375421134
8.95158787469287	28.7019035886775
8.96463683660934	28.7025627402171
8.9776857985258	28.7032194491519
8.99073476044226	28.7038693485714
9.00378372235872	28.7045168467403
9.01683268427518	28.7051576224709
9.02988164619165	28.7057960477283
9.04293060810811	28.7064278347142
9.05597957002457	28.7070573345244
9.06902853194103	28.7076802899931
9.08207749385749	28.7083010075041
9.09512645577396	28.7089152680305
9.10817541769042	28.7095273291865
9.12122437960688	28.7101329902728
9.13427334152334	28.7107365027677
9.1473223034398	28.7113337163574
9.16037126535626	28.7119288323699
9.17342022727273	28.7125177338564
9.18646918918919	28.7131045841231
9.19951815110565	28.7136852989326
9.21256711302211	28.7142640041777
9.22561607493857	28.7148366529319
9.23866503685504	28.7154073401933
9.2517139987715	28.7159720478459
9.26476296068796	28.7165348470889
9.27781192260442	28.7170917378698
9.29086088452089	28.7176467511527
9.30390984643735	28.7181959344962
9.31695880835381	28.7187432825447
9.33000777027027	28.7192848777278
9.34305673218673	28.7198246754546
9.35610569410319	28.7203587807391
9.36915465601966	28.720891124398
9.38220361793612	28.7214178460859
9.39525257985258	28.7219428344681
9.40830154176904	28.7224622665757
9.4213505036855	28.7229800066653
9.43439946560196	28.7234922619889
9.44744842751843	28.7240028623974
9.46049738943489	28.7245080350611
9.47354635135135	28.7250115949391
9.48659531326781	28.7255097940498
9.49964427518428	28.7260064170238
9.51269323710074	28.7264977458557
9.5257421990172	28.7269875302231
9.53879116093366	28.7274720925088
9.55184012285012	28.7279551477005
9.56488908476658	28.7284330482259
9.57793804668305	28.7289094848967
9.59098700859951	28.7293808304042
9.60403597051597	28.7298507504484
9.61708493243243	28.730315640489
9.63013389434889	28.730779143051
9.64318285626536	28.731237671068
9.65623181818182	28.7316948510769
9.66928078009828	28.7321471149149
9.68232974201474	28.7325980637997
9.6953787039312	28.7330441556488
9.70842766584767	28.7334889627797
9.72147662776413	28.7339289694739
9.73452558968059	28.7343677186949
9.74757455159705	28.7348017249369
9.76062351351351	28.7352345049213
9.77367247542998	28.7356626013314
9.78672143734644	28.7360895009564
9.7997703992629	28.7365117757368
9.81281936117936	28.7369328794585
9.82586832309582	28.7373494224433
9.83891728501228	28.737764823985
9.85196624692875	28.7381757120414
9.86501520884521	28.7385854869366
9.87806417076167	28.7389908007372
9.89111313267813	28.7393950290772
9.90416209459459	28.7397948479393
9.91721105651106	28.7401936034539
9.93026001842752	28.7405879824217
9.94330898034398	28.740981320193
9.95635794226044	28.7413703428765
9.9694069041769	28.7417583593316
9.98245586609337	28.7421421127274
9.99550482800983	28.7425248860457
10.0085537899263	28.7429034434762
10.0216027518428	28.7432810358689
10.0346517137592	28.7436544598146
10.0477006756757	28.7440269413256
10.0607496375921	28.744395291597
10.0737985995086	28.7447627239713
10.0868475614251	28.7451260784333
10.0998965233415	28.7454885370003
10.112945485258	28.7458469629557
10.1259944471744	28.7462045198847
10.1390434090909	28.7465580924123
10.1520923710074	28.7469108197464
10.1651413329238	28.7472596087545
10.1781902948403	28.7476075751105
10.1912392567568	28.747951703007
10.2042882186732	28.7482951402849
10.2173371805897	28.7486347825115
10.2303861425061	28.7489736833712
10.2434351044226	28.749308801712
10.2564840663391	28.7496431758705
10.2695330282555	28.749973799053
10.282581990172	28.7503036897987
10.2956309520885	28.7506298669956
10.3086799140049	28.7509553290967
10.3217288759214	28.7512771212615
10.3347778378378	28.7515982195271
10.3478267997543	28.7519156905142
10.3608757616708	28.7522324898644
10.3739247235872	28.7525457061915
10.3869736855037	28.7528582717401
10.4000226474201	28.7531672967178
10.4130716093366	28.7534756914265
10.4261205712531	28.7537805871897
10.4391695331695	28.7540848727598
10.452218495086	28.7543857011799
10.4652674570025	28.7546859373866
10.4783164189189	28.7549827676507
10.4913653808354	28.7552790157465
10.5044143427518	28.7555719005436
10.5174633046683	28.755864221145
10.5305122665848	28.7561532164969
10.5435612285012	28.756441666863
10.5566101904177	28.7567268281743
10.5696591523342	28.7570114640861
10.5827081142506	28.7572928459626
10.5957570761671	28.7575737219236
10.6088060380835	28.7578513779509
10.621855	28.7581285473468


==> figures/data/resPSNR_vasc01-1.tsv <==
0	19.7845850508179
0.24779515	25.3492999186657
0.4955903	30.4516076582844
0.74338545	35.533831022071
0.9911806	40.3762089824692
1.23897575	44.2071274231488
1.4867709	46.4626233403946
1.73456605	47.522108039182
1.9823612	47.9670904258344
2.23015635	48.1541877500709
2.4779515	48.235133380488
2.72574665	48.271916553036
2.9735418	48.2893528124429
3.22133695	48.2979229087978
3.4691321	48.3022404638335
3.71692725	48.3044754740035
3.9647224	48.3056619410926
4.21251755	48.3063062848402
4.4603127	48.3066635427831
5.2329376   48.3066635427831

==> figures/data/resPSNR_vasc01-2.tsv <==
0	10.4431823361416
0.0134686679112008	10.7221991186314
0.0269373358224016	11.0125660231164
0.0404060037336024	11.2984196056192
0.0538746716448032	11.5745526240996
0.067343339556004	11.8396725415947
0.0808120074672048	12.0938914694919
0.0942806753784057	12.3373723538392
0.107749343289606	12.5705882536324
0.121218011200807	12.7940950259346
0.134686679112008	13.0085481684548
0.148155347023209	13.2145923945237
0.16162401493441	13.4127084310942
0.175092682845611	13.6036734276273
0.188561350756811	13.7877679934895
0.202030018668012	13.9656152662528
0.215498686579213	14.1376937565722
0.228967354490414	14.3045537872016
0.242436022401615	14.4665276167317
0.255904690312815	14.6238328711008
0.269373358224016	14.7767971085879
0.282842026135217	14.9257767980107
0.296310694046418	15.0709608217543
0.309779361957619	15.21275734627
0.323248029868819	15.3512756367705
0.33671669778002	15.4868656220175
0.350185365691221	15.6195739780865
0.363654033602422	15.7497185173023
0.377122701513623	15.8773134199552
0.390591369424823	16.0026189715403
0.404060037336024	16.1256689072078
0.417528705247225	16.2466618238418
0.430997373158426	16.3657165545463
0.444466041069627	16.4829065174213
0.457934708980827	16.5983312794609
0.471403376892028	16.712177432653
0.484872044803229	16.8243583164082
0.49834071271443	16.9351425312046
0.511809380625631	17.0444223046604
0.525278048536831	17.1523774857255
0.538746716448032	17.2590126193736
0.552215384359233	17.3644368820369
0.565684052270434	17.4686330258142
0.579152720181635	17.5717613783591
0.592621388092835	17.6737468498434
0.606090056004036	17.774773894712
0.619558723915237	17.874778724033
0.633027391826438	17.9739060737159
0.646496059737639	18.0720313981643
0.65996472764884	18.1693493280989
0.67343339556004	18.2657500067921
0.686902063471241	18.3614003843262
0.700370731382442	18.4561834816077
0.713839399293643	18.5502975205569
0.727308067204844	18.6436065651026
0.740776735116044	18.7362646197616
0.754245403027245	18.8281714108591
0.767714070938446	18.9194372684031
0.781182738849647	19.0100043540856
0.794651406760848	19.0999772662857
0.808120074672048	19.1893239947785
0.821588742583249	19.2780876787582
0.83505741049445	19.366242252182
0.848526078405651	19.4538341958546
0.861994746316852	19.5408376631046
0.875463414228053	19.6273002236039
0.888932082139253	19.7132361154851
0.902400750050454	19.798680099255
0.915869417961655	19.8835087859294
0.929338085872856	19.967884401967
0.942806753784057	20.0517571690723
0.956275421695257	20.1351804215412
0.969744089606458	20.2181160323783
0.983212757517659	20.3006120230501
0.99668142542886	20.3826515812238
1.01015009334006	20.464250248796
1.02361876125126	20.545394077551
1.03708742916246	20.626141169243
1.05055609707366	20.7064218687517
1.06402476498486	20.786347861577
1.07749343289606	20.8658666315821
1.09096210080727	20.9450569173507
1.10443076871847	21.0238574846581
1.11789943662967	21.102353038069
1.13136810454087	21.1804402438081
1.14483677245207	21.2581497054122
1.15830544036327	21.3355170042122
1.17177410827447	21.4125606603396
1.18524277618567	21.4892299951501
1.19871144409687	21.5656518402751
1.21218011200807	21.6416809578457
1.22564877991927	21.7174346894051
1.23911744783047	21.7928462920382
1.25258611574168	21.8680319630077
1.26605478365288	21.9428670498337
1.27952345156408	22.0174553254716
1.29299211947528	22.0916931326469
1.30646078738648	22.1656896316735
1.31992945529768	22.239358820084
1.33339812320888	22.3128256458761
1.34686679112008	22.3859743389877
1.36033545903128	22.4588762269269
1.37380412694248	22.5314659396753
1.38727279485368	22.603865308539
1.40074146276488	22.6759571771682
1.41421013067608	22.7478925450589
1.42767879858729	22.819537227635
1.44114746649849	22.8910180181697
1.45461613440969	22.9621603688476
1.46808480232089	23.0331343551471
1.48155347023209	23.1038411417218
1.49502213814329	23.1743512536752
1.50849080605449	23.2445936803182
1.52195947396569	23.3146484460676
1.53542814187689	23.3844007816245
1.54889680978809	23.4539732124869
1.56236547769929	23.5232725915594
1.57583414561049	23.5924171266754
1.5893028135217	23.6612911866687
1.6027714814329	23.7300302197997
1.6162401493441	23.7984838728207
1.6297088172553	23.8667900299774
1.6431774851665	23.9347986437151
1.6566461530777	24.0026859920165
1.6701148209889	24.0702905272492
1.6835834889001	24.137725670319
1.6970521568113	24.2049563908173
1.7105208247225	24.2720639009438
1.7239894926337	24.3389261199969
1.7374581605449	24.4056672645331
1.75092682845611	24.4722468516837
1.76439549636731	24.5387026189982
1.77786416427851	24.6049746266783
1.79133283218971	24.6710866201108
1.80480150010091	24.7369913053387
1.81827016801211	24.802712877102
1.83173883592331	24.8682710470527
1.84520750383451	24.9337506009907
1.85867617174571	24.999039306163
1.87214483965691	25.0641914180842
1.88561350756811	25.1291708378578
1.89908217547931	25.1940254702075
1.91255084339051	25.2587681455487
1.92601951130172	25.3233364463589
1.93948817921292	25.3877736366433
1.95295684712412	25.4520271799443
1.96642551503532	25.5161671772605
1.97989418294652	25.5802358878836
1.99336285085772	25.6442095130982
2.00683151876892	25.708034926809
2.02030018668012	25.77174228253
2.03376885459132	25.8352927155694
2.04723752250252	25.8987678343141
2.06070619041372	25.9620663241143
2.07417485832492	26.0252668969881
2.08764352623613	26.0883025489373
2.10111219414733	26.1512818185948
2.11458086205853	26.2141067672833
2.12804952996973	26.276850478402
2.14151819788093	26.3394655172352
2.15498686579213	26.4020244743208
2.16845553370333	26.4644349889007
2.18192420161453	26.5267696750605
2.19539286952573	26.588947556918
2.20886153743693	26.6510441373795
2.22233020534813	26.7130025186028
2.23579887325933	26.774886578016
2.24926754117054	26.8365721898709
2.26273620908174	26.8982448212444
2.27620487699294	26.9597404489743
2.28967354490414	27.0211633082413
2.30314221281534	27.082431945074
2.31661088072654	27.1437325118736
2.33007954863774	27.2048545327828
2.34354821654894	27.2659624264959
2.35701688446014	27.3269167757812
2.37048555237134	27.3879017171352
2.38395422028254	27.4487003227682
2.39742288819374	27.5096222860822
2.41089155610494	27.5703099844954
2.42436022401615	27.6311052995807
2.43782889192735	27.691638012124
2.45129755983855	27.7522163453971
2.46476622774975	27.8124914077476
2.47823489566095	27.8729374378312
2.49170356357215	27.9330574468048
2.50517223148335	27.9934155889789
2.51864089939455	28.0534004305824
2.53210956730575	28.1135939510489
2.54557823521695	28.1734496763995
2.55904690312815	28.2334949321809
2.57251557103935	28.293179081379
2.58598423895056	28.3530377913594
2.59945290686176	28.4125813320085
2.61292157477296	28.4723326006181
2.62639024268416	28.5317464768015
2.63985891059536	28.5913731668289
2.65332757850656	28.6506476602801
2.66679624641776	28.7101451327832
2.68026491432896	28.7693065973753
2.69373358224016	28.8286652114863
2.70720225015136	28.8876523975384
2.72067091806256	28.9468583452213
2.73413958597376	29.0057224094123
2.74760825388497	29.0647473542774
2.76107692179617	29.1234561123093
2.77454558970737	29.1823362622409
2.78801425761857	29.2409560880969
2.80148292552977	29.2997590832185
2.81495159344097	29.3582027564841
2.82842026135217	29.4170835037029
2.84188892926337	29.4753131657655
2.85535759717457	29.5341994386566
2.86882626508577	29.5924122130699
2.88229493299697	29.6512161228245
2.89576360090817	29.7093081053352
2.90923226881937	29.7680646251065
2.92270093673058	29.826058198974
2.93616960464178	29.8846640466457
2.94963827255298	29.9428001230077
2.96310694046418	30.0015540181026
2.97657560837538	30.05975015056
2.99004427628658	30.1185328251414
3.00351294419778	30.1767186286283
3.01698161210898	30.2353423818124
3.03045028002018	30.2933695405584
3.04391894793138	30.3522654750115
3.05738761584258	30.410260757297
3.07085628375378	30.4691827844064
3.08432495166499	30.5271773499046
3.09779361957619	30.5861446831324
3.11126228748739	30.6441699660491
3.12473095539859	30.7031891898062
3.13819962330979	30.761228358346
3.15166829122099	30.8202243341903
3.16513695913219	30.8781845464655
3.17860562704339	30.9372292189417
3.19207429495459	30.995272537209
3.20554296286579	31.0543302233539
3.21901163077699	31.1123686268962
3.23248029868819	31.1713860856197
3.2459489665994	31.2293754722397
3.2594176345106	31.2883767265241
3.2728863024218	31.3463051586763
3.286354970333	31.405258979729
3.2998236382442	31.463136198442
3.3132923061554	31.5220951598605
3.3267609740666	31.5800040504684
3.3402296419778	31.6390010527487
3.353698309889	31.6969403380446
3.3671669778002	31.7559758447349
3.3806356457114	31.8139367517758
3.3941043136226	31.8730100429336
3.4075729815338	31.9309794255074
3.42104164944501	31.9900656678922
3.43451031735621	32.0480306829979
3.44797898526741	32.1071393520425
3.46144765317861	32.165103176415
3.47491632108981	32.2242063041964
3.48838498900101	32.2821676443244
3.50185365691221	32.3412649033717
3.51532232482341	32.3991661140523
3.52879099273461	32.458158768789
3.54225966064581	32.5160608872647
3.55572832855701	32.5749995553652
3.56919699646821	32.6329502634855
3.58266566437942	32.69203079664
3.59613433229062	32.7499264246333
3.60960300020182	32.8087945141011
3.62307166811302	32.8669852820036
3.63654033602422	32.9263278370497
3.65000900393542	32.9845820410487
3.66347767184662	33.0440689335554
3.67694633975782	33.1024583721163
3.69041500766902	33.1621080853117
3.70388367558022	33.2205856487905
3.71735234349142	33.280304205821
3.73082101140262	33.3388554431193
3.74428967931382	33.3987018130716
3.75775834722503	33.4573655691516
3.77122701513623	33.5172699938652
3.78469568304743	33.5759435845171
3.79816435095863	33.6358877686309
3.81163301886983	33.694627081679
3.82510168678103	33.7546394915547
3.83857035469223	33.8134272667507
3.85203902260343	33.8734531133925
3.86550769051463	33.9321772091091
3.87897635842583	33.9921128703342
3.89244502633703	34.0507741761338
3.90591369424823	34.1106859399581
3.91938236215944	34.1693369736349
3.93285103007064	34.22921534817
3.94631969798184	34.2878275285293
3.95978836589304	34.347700507684
3.97325703380424	34.4061717374614
3.98672570171544	34.4657570358326
4.00019436962664	34.5245185150085
4.01366303753784	34.5843178076029
4.02713170544904	34.6430847278985
4.04060037336024	34.7026821255373
4.05406904127144	34.7610263912247
4.06753770918264	34.8208317189693
4.08100637709384	34.8795297754744
4.09447504500505	34.9392834808176
4.10794371291625	34.9979375996851
4.12141238082745	35.0576666571157
4.13488104873865	35.1165067706187
4.14834971664985	35.1764396670374
4.16181838456105	35.2353566443601
4.17528705247225	35.2953506205923
4.18875572038345	35.3542854203679
4.20222438829465	35.4141820521203
4.21569305620585	35.4728587905322
4.22916172411705	35.5323642709673
4.24263039202825	35.59041578794
4.25609905993946	35.649503350637
4.26956772785066	35.7080414143168
4.28303639576186	35.7671300517006
4.29650506367306	35.825787502383
4.30997373158426	35.8849923338173
4.32344239949546	35.9437958142745
4.33691106740666	36.0031737503841
4.35037973531786	36.0621850537129
4.36384840322906	36.1217230941154
4.37731707114026	36.1808545627117
4.39078573905146	36.2403418386878
4.40425440696266	36.2993372116515
4.41772307487386	36.358630750292
4.43119174278507	36.4174695913254
4.44466041069627	36.4766836866104
4.45812907860747	36.5354578219355
4.47159774651867	36.5945636764222
4.48506641442987	36.6532272865209
4.49853508234107	36.7121909853237
4.51200375025227	36.7706639895487
4.52547241816347	36.8294654420705
4.53894108607467	36.8880185612703
4.55240975398587	36.9471344648112
4.56587842189707	37.0059701308458
4.57934708980827	37.0652784288594
4.59281575771948	37.1242694318899
4.60628442563068	37.1836961838765
4.61975309354188	37.2427681709965
4.63322176145308	37.3022261253357
4.64669042936428	37.3611780555256
4.66015909727548	37.4204569584855
4.67362776518668	37.4792332242458
4.68709643309788	37.5383270840167
4.70056510100908	37.5969132952347
4.71403376892028	37.6557079201779
4.72750243683148	37.7139487826305
4.74097110474268	37.7724740398152
4.75443977265389	37.8304786777087
4.76790844056509	37.8887630268237
4.78137710847629	37.9465281178456
4.79484577638749	38.0045643304056
4.80831444429869	38.0620214573529
4.82178311220989	38.1198031337655
4.83525178012109	38.1772326332654
4.84872044803229	38.2351188438213
4.86218911594349	38.2926304942104
4.87565778385469	38.3506098750973
4.88912645176589	38.408136106113
4.90259511967709	38.4660342043981
4.91606378758829	38.5234573293941
4.9295324554995	38.5813306195454
4.9430011234107	38.6387493815116
4.9564697913219	38.6966744334104
4.9699384592331	38.7541427720702
4.9834071271443	38.8121103155437
4.9968757950555	38.8696207688644
5.0103444629667	38.9276940698192
5.0238131308779	38.9853165725583
5.0372817987891	39.0435118858098
5.0507504667003	39.1012677501034
5.0642191346115	39.1595684646906
5.07768780252271	39.2173341843427
5.0911564704339	39.2755362109206
5.10462513834511	39.3331155483448
5.11809380625631	39.391097074579
5.13156247416751	39.4483732010006
5.14503114207871	39.5060496169845
5.15849980998991	39.5630957191281
5.17196847790111	39.620533559457
5.18543714581231	39.677377547702
5.19890581372351	39.7346905770052
5.21237448163471	39.7914291290364
5.22584314954591	39.8486089395953
5.23931181745711	39.9051736127733
5.25278048536832	39.9622888630031
5.26624915327952	40.0188248204666
5.27971782119072	40.0759255648494
5.29318648910192	40.1324406667278
5.30665515701312	40.1893840811982
5.32012382492432	40.2455018408163
5.33359249283552	40.3020830344232
5.34706116074672	40.3580771859556
5.36052982865792	40.4145285565637
5.37399849656912	40.4701856135947
5.38746716448032	40.5261210408238
5.40093583239152	40.5809852143369
5.41440450030272	40.636073891142
5.42787316821393	40.6901928128347
5.44134183612513	40.7446044443282
5.45481050403633	40.7981916420131
5.46827917194753	40.8522560258883
5.48174783985873	40.905402658899
5.49521650776993	40.9588927963892
5.50868517568113	41.0113894174462
5.52215384359233	41.0643381672645
5.53562251150353	41.1163243907884
5.54909117941473	41.168896746423
5.56255984732593	41.220715534503
5.57602851523713	41.2730944128479
5.58949718314834	41.3245870553743
5.60296585105954	41.3766329193226
5.61643451897074	41.4277559846146
5.62990318688194	41.4791285010518
5.64337185479314	41.5295441756251
5.65684052270434	41.5803898586717
5.67030919061554	41.6300687955933
5.68377785852674	41.6801902499906
5.69724652643794	41.7295314086316
5.71071519434914	41.7793798021621
5.72418386226034	41.8282671301111
5.73765253017154	41.8774759966792
5.75112119808275	41.9256364740382
5.76458986599395	41.9740570945113
5.77805853390515	42.021376209186
5.79152720181635	42.0690291378955
5.80499586972755	42.1157364256367
5.81846453763875	42.1628060960273
5.83193320554995	42.208962609285
5.84540187346115	42.2554748065598
5.85887054137235	42.3009110052675
5.87233920928355	42.3466179536381
5.88580787719475	42.3911893584226
5.89927654510595	42.4358646630526
5.91274521301716	42.4791446122487
5.92621388092836	42.5228606443106
5.93968254883956	42.5659585136215
5.95315121675076	42.6093403083069
5.96661988466196	42.6518025254067
5.98008855257316	42.694564627659
5.99355722048436	42.7364207335129
6.00702588839556	42.7785477156534
6.02049455630676	42.8197001656128
6.03396322421796	42.8610720188934
6.04743189212916	42.9014510186584
6.06090056004036	42.9420748042306
6.07436922795156	42.9816383520093
6.08783789586276	43.0214194965991
6.10130656377397	43.0602307795568
6.11477523168517	43.0992667262833
6.12824389959637	43.1371495980905
6.14171256750757	43.1751608904833
6.15518123541877	43.2121156734365
6.16864990332997	43.2493639580505
6.18211857124117	43.2856110531933
6.19558723915237	43.3221862637081
6.20905590706357	43.3577660957276
6.22252457497477	43.3936659818326
6.23599324288597	43.4285814338827
6.24946191079718	43.4638682146202
6.26293057870838	43.4981781216517
6.27639924661958	43.5327686854681
6.28986791453078	43.5663160842701
6.30333658244198	43.6001770592627
6.31680525035318	43.6330305446255
6.33027391826438	43.6662357898458
6.34374258617558	43.6984403323289
6.35721125408678	43.7310354858339
6.37067992199798	43.7625745771944
6.38414858990918	43.794341384232
6.39761725782038	43.8250539032655
6.41108592573158	43.8560988904738
6.42455459364279	43.8861137750737
6.43802326155399	43.916454834038
6.45149192946519	43.9457286330948
6.46496059737639	43.9752523631432
6.47842926528759	44.003714516761
6.49189793319879	44.0324252681596
6.50536660110999	44.0600539478517
6.51883526902119	44.0879035875248
6.53230393693239	44.1146593372874
6.54577260484359	44.1417615333768
6.55924127275479	44.1678270849797
6.57270994066599	44.1942588723764
6.5861786085772	44.219658642056
6.5996472764884	44.2454064360902
6.6131159443996	44.2701660963226
6.6265846123108	44.2953312585686
6.640053280222	44.3195082761624
6.6535219481332	44.3439487901762
6.6669906160444	44.3673229434442
6.6804592839556	44.391140058278
6.6939279518668	44.4140776233589
6.707396619778	44.4375024271675
6.7208652876892	44.4600528771081
6.7343339556004	44.4830522733695
6.7478026235116	44.5051612882337
6.76127129142281	44.5276768025851
6.77473995933401	44.5492311848913
6.78820862724521	44.571139171095
6.80167729515641	44.5920799824955
6.81514596306761	44.6129450761969
6.82861463097881	44.6328263399517
6.84208329889001	44.6537607011118
6.85555196680121	44.6737711385659
6.86902063471241	44.6944499723499
6.88248930262361	44.7139885894866
6.89595797053481	44.7342594191088
6.90942663844602	44.7533749053232
6.92289530635722	44.7732203960391
6.93636397426842	44.7919260074836
6.94983264217962	44.811313941825
6.96330131009082	44.8294539357446
6.97676997800202	44.8481232866779
6.99023864591322	44.8654940676923
7.00370731382442	44.8834344851891
7.01717598173562	44.900175873579
7.03064464964682	44.9174894280585
7.04411331755802	44.9334567656484
7.05758198546922	44.9499041068658
7.07105065338042	44.9650007372182
7.08451932129163	44.9804678171627
7.09798798920283	44.9945330320311
7.11145665711403	45.0091258309479
7.12492532502523	45.0223731729686
7.13839399293643	45.0359187369018
7.15186266084763	45.0477517956007
7.16533132875883	45.0600485107293
7.17879999667003	45.0708279050057
7.19226866458123	45.0819082318692
7.20573733249243	45.0914784680648
7.21920600040363	45.1016302290613
7.23267466831483	45.1115413376817
7.24614333622603	45.1225586458222
7.25961200413724	45.1328433788364
7.27308067204844	45.1439930126013
7.28654933995964	45.1541616355494
7.30001800787084	45.1650550246187
7.31348667578204	45.1748829443662
7.32695534369324	45.1854143774177
7.34042401160444	45.1948657404677
7.35389267951564	45.2049241646659
7.36736134742684	45.2137704784515
7.38083001533804	45.2229384291541
7.39429868324924	45.2305123835524
7.40776735116044	45.2378230814347
7.42123601907165	45.2434971739526
7.43470468698285	45.2503879451561
7.44817335489405	45.2562435791959
7.46164202280525	45.2633978328924
7.47511069071645	45.2696460148234
7.48857935862765	45.277132956449
7.50204802653885	45.283565268003
7.51551669445005	45.2911685051126
7.52898536236125	45.2976306450018
7.54245403027245	45.3051545988608
7.55592269818365	45.3113317116777
7.56939136609485	45.318259392066
7.58286003400606	45.3235420902021
7.59632870191726	45.329781054698
7.60979736982846	45.3350307840353
7.62326603773966	45.3419875775615
7.63673470565086	45.3477311230553
7.65020337356206	45.3545044991546
7.66367204147326	45.3597359980091
7.67714070938446	45.3658583546968
7.69060937729566	45.3703543327426
7.70407804520686	45.3757519867902
7.71754671311806	45.3796457209768
7.73101538102926	45.3845531241114
7.74448404894046	45.3880100071118
7.75795271685167	45.3924902754286
7.77142138476287	45.3955322318992
7.78489005267407	45.3995707703888
7.79835872058527	45.4022745795984
7.81182738849647	45.4059977124774
7.82529605640767	45.4083036393719
7.83876472431887	45.4115556196299
7.85223339223007	45.4133277436734
7.86570206014127	45.4159510614935
7.87917072805247	45.4171966282199
7.89263939596367	45.4194402575143
7.90610806387487	45.4204195676573
7.91957673178607	45.4224093393033
7.93304539969728	45.4231398592388
7.94651406760848	45.4248241741383
7.95998273551968	45.4252996236586
7.97345140343088	45.4268603967691
7.98692007134208	45.4273748989066
8.00038873925328	45.4290258779753
8.01385740716448	45.4295426609881
8.02732607507568	45.4311295343319
8.04079474298688	45.4316225238562
8.05426341089808	45.4331692637799
8.06773207880928	45.4335524852822
8.08120074672049	45.4348201453412
8.09466941463169	45.4347962402203
8.10813808254289	45.4356240833773
8.12160675045409	45.4352735479791
8.13507541836529	45.4358370310148
8.14854408627649	45.4353296120201
8.16201275418769	45.4358918001211
8.17548142209889	45.4355242208093
8.18895009001009	45.4362489986218
8.20241875792129	45.4360240485258
8.21588742583249	45.4368567201432
8.22935609374369	45.4367241480492
8.24282476165489	45.4376168306636
8.2562934295661	45.4375651397427
8.2697620974773	45.4385375309331
8.2832307653885	45.4385423718847
8.2966994332997	45.4395336301857
8.3101681012109	45.4395461804388
8.3236367691221	45.4405224337618
8.3371054370333	45.4404657225592
8.3505741049445	45.4413034301856
8.3640427728557	45.4410291581492
8.3775114407669	45.4415863660552
8.3909801086781	45.441045180424
8.4044487765893	45.4414293019394
8.4179174445005	45.4408314979575
8.43138611241171	45.4413751634532
8.44485478032291	45.441036546875
8.45832344823411	45.4417459096892
8.47179211614531	45.4415243614712
8.48526078405651	45.4422857321237
8.49872945196771	45.4420860950392
8.51219811987891	45.4428397348373
8.52566678779011	45.4426301820142
8.53913545570131	45.4433591117161
8.55260412361251	45.4431273132791
8.56607279152371	45.4438246507543
8.57954145943492	45.4435676164873
8.59301012734612	45.4442310241026
8.60647879525732	45.4439476073708
8.61994746316852	45.4445787023499
8.63341613107972	45.4442723554304
8.64688479899092	45.4448711159999
8.66035346690212	45.4445410292492
8.67382213481332	45.4451100074433
8.68729080272452	45.4447608316913
8.70075947063572	45.4453043738406
8.71422813854692	45.4449410393411
8.72769680645812	45.4454647933138
8.74116547436932	45.445093716422
8.75463414228052	45.4456043077579
8.76810281019173	45.4451985270056
8.78157147810293	45.4456451227804
8.79504014601413	45.4452021515185
8.80850881392533	45.445611979866
8.82197748183653	45.4451447492841
8.83544614974773	45.4455255271308
8.84891481765893	45.4450405466662
8.86238348557013	45.4453978920858
8.87585215348133	45.44489992178
8.88932082139253	45.4452380988867
8.90278948930373	45.4447307920786
8.91625815721494	45.4450530608365
8.92972682512614	45.4445390630487
8.94319549303734	45.4448479361961
8.95666416094854	45.444329763319
8.97013282885974	45.4446279500974
8.98360149677094	45.4441071003536
8.99707016468214	45.4443960538135
9.01053883259334	45.4438738025349
9.02400750050454	45.4441548821988
9.03747616841574	45.4436323127816
9.05094483632694	45.4439065711993
9.06441350423814	45.4433844169975
9.07788217214934	45.4436526914122
9.09135084006055	45.4431316779187
9.10481950797175	45.4433948439315
9.11828817588295	45.4428757097038
9.13175684379415	45.4431346377575
9.14522551170535	45.4426181244327
9.15869417961655	45.4428736844919
9.17216284752775	45.4423605413771
9.18563151543895	45.442613610301
9.19910018335015	45.4421045867182
9.21256885126135	45.4423559826271
9.22603751917255	45.4418517724353
9.23950618708376	45.4421024531528
9.25297485499495	45.4416040809401
9.26644352290616	45.441855149222
9.27991219081736	45.4413635145617
9.29338085872856	45.441615855969
9.30684952663976	45.4411316821934
9.32031819455096	45.4413863369174
9.33378686246216	45.4409107872946
9.34725553037336	45.4411691117591
9.36072419828456	45.4407035147239
9.37419286619576	45.4409670391707
9.38766153410696	45.4405129732161
9.40113020201816	45.440783563785
9.41459886992936	45.4403431917192
9.42806753784057	45.4406233606267
9.44153620575177	45.4401994194603
9.45500487366297	45.4404923965618
9.46847354157417	45.4400884495497
9.48194220948537	45.440398713269
9.49541087739657	45.4400201274687
9.50887954530777	45.4403544367692
9.52234821321897	45.4400097648621
9.53581688113017	45.4403793078348
9.54928554904137	45.4400493425993
9.56275421695257	45.4404204023892
9.57622288486377	45.440089426267
9.58969155277498	45.4404185623852
9.60316022068618	45.4400515504675
9.61662888859738	45.4403544616225
9.63009755650858	45.4399730813009
9.64356622441978	45.4402611955288
9.65703489233098	45.439874042645
9.67050356024218	45.4401500515618
9.68397222815338	45.4396908150618
9.69744089606458	45.4398846809736
9.71090956397578	45.4394015979805
9.72437823188698	45.4395735796072
9.73784689979819	45.4390824354711
9.75131556770939	45.4392438862043
9.76478423562058	45.4387499172333
9.77825290353179	45.4389048163437
9.79172157144299	45.4384107383796
9.80519023935419	45.4385606242717
9.81865890726539	45.4380669363852
9.83212757517659	45.4382121375292
9.84559624308779	45.4377188453005
9.85906491099899	45.4378594033693
9.87253357891019	45.4373663872602
9.88600224682139	45.437502214304
9.89947091473259	45.4370092992781
9.91293958264379	45.4371403990765
9.926408250555	45.4366476049427
9.9398769184662	45.4367741060421
9.9533455863774	45.4362815398841
9.9668142542886	45.4364036432735
9.9802829221998	45.4359114801142
9.993751590111	45.4360294402621
10.0072202580222	45.435537892393
10.0206889259334	45.4356521367749
10.0341575938446	45.4351617030505
10.0476262617558	45.4352727786613
10.061094929667	45.4347837467983
10.0745635975782	45.4348918860425
10.0880322654894	45.4344041454712
10.1015009334006	45.4345085681631
10.1149696013118	45.4340215333166
10.128438269223	45.4341225125013
10.1419069371342	45.43363688262
10.1553756050454	45.4337349607544
10.1688442729566	45.433251209783
10.1823129408678	45.4333470209618
10.195781608779	45.4328655176121
10.2092502766902	45.4329594096855
10.2227189446014	45.4324804008574
10.2361876125126	45.432572620713
10.2496562804238	45.4320962817388
10.263124948335	45.4321870053916
10.2765936162462	45.4317134227613
10.2900622841574	45.431802789081
10.3035309520686	45.4313319189489
10.3169996199798	45.4314193805303
10.330468287891	45.4309505960528
10.3439369558022	45.4310366943225
10.3574056237134	45.4305713506648
10.3708742916246	45.4306571748549
10.3843429595358	45.4301958150826
10.397811627447	45.4302817657327
10.4112802953582	45.4298246591624
10.4247489632694	45.429910960402
10.4382176311806	45.4294582504395
10.4516862990918	45.4295450441364
10.465154967003	45.4290968134218
10.4786236349142	45.4291842019018
10.4920923028254	45.4287405047609
10.5055609707366	45.4288285709851
10.5190296386478	45.4283894484048
10.532498306559	45.4284782660319
10.5459669744702	45.4280437531967
10.5594356423814	45.4281333920474
10.5729043102926	45.4277035226093
10.5863729782038	45.4277940520458
10.599841646115	45.4273688609373
10.6133103140262	45.4274603523061
10.6267789819374	45.4270398779269
10.6402476498486	45.4271324066284
10.6537163177598	45.4267166928352
10.667184985671	45.4268103403388
10.6806536535822	45.4263994385015
10.6941223214934	45.4264942945339
10.7075909894046	45.4260882391847
10.7210596573158	45.4261849191331
10.734528325227	45.4257838676336
10.7479969931382	45.4258823592668
10.7614656610494	45.4254864251869
10.7749343289606	45.4255867147653
10.7884029968718	45.4251959807525
10.801871664783	45.425298160641
10.8153403326942	45.4249127516288
10.8288090006054	45.4250169758169
10.8422776685167	45.4246370519934
10.8557463364279	45.4247435276527
10.8692150043391	45.4243693127334
10.8826836722503	45.4244783100175
10.8961523401615	45.4241101054045
10.9096210080727	45.4242219790088
10.9230896759839	45.4238601793363
10.9365583438951	45.4239754138639
10.9500270118063	45.423620568325
10.9634956797175	45.4237398409773
10.9769643476287	45.4233927386942
10.9904330155399	45.4235170345021
11.0039016834511	45.4231788610534
11.0173703513623	45.4233096825122
11.0308390192735	45.422982287089
11.0443076871847	45.4231219138735
11.0577763550959	45.4228070099969
11.0712450230071	45.422926928615
11.0847136909183	45.4225824460438
11.0981823588295	45.4226872278023
11.1116510267407	45.42233501327
11.1251196946519	45.4224322690635
11.1385883625631	45.4220773906626
11.1520570304743	45.4221699648302
11.1655256983855	45.4218141329621
11.1789943662967	45.4219031563286
11.1924630342079	45.4215471997806
11.2059317021191	45.4216333790125
11.2194003700303	45.4212778400027
11.2328690379415	45.4213615519526
11.2463377058527	45.421006769049
11.2598063737639	45.4210884848923
11.2732750416751	45.4207349533946
11.2867437095863	45.4208152196448
11.3002123774975	45.4204634929232
11.3136810454087	45.4205428664254
11.3271497133199	45.4201934316191
11.3406183812311	45.420272368806
11.3540870491423	45.4199256008423
11.3675557170535	45.4200044460726
11.3810243849647	45.4196606147731
11.3944930528759	45.4197396170267
11.4079617207871	45.4193989074199
11.4214303886983	45.4194782412715
11.4348990566095	45.4191407736843
11.4483677245207	45.4192205577086
11.4618363924319	45.4188864043077
11.4753050603431	45.4189667156446
11.4887737282543	45.4186359132119
11.5022423961655	45.4187167986371
11.5157110640767	45.4183893581797
11.5291797319879	45.4184708423752
11.5426483998991	45.4181467562717
11.5561170678103	45.4182288479595
11.5695857357215	45.4179080952506
11.5830544036327	45.4179907917278
11.5965230715439	45.4176733420233
11.6099917394551	45.4177566325098
11.6234604073663	45.4174424488709
11.6369290752775	45.4175263169778
11.6503977431887	45.4172153580386
11.6638664110999	45.4172997835824
11.6773350790111	45.4169920051073
11.6908037469223	45.4170769654395
11.7042724148335	45.4167723214602
11.7177410827447	45.4168577924354
11.7312097506559	45.4165562360748
11.7446784185671	45.4166421606366
11.7581470864783	45.4163433757196
11.7716157543895	45.4164292862824
11.7850844223007	45.4161330834379
11.7985530902119	45.4162192670506
11.8120217581231	45.4159260937983
11.8254904260343	45.4160128604609
11.8389590939455	45.4157228262928
11.8524277618567	45.4158102515673
11.8658964297679	45.4155233570495
11.8793650976791	45.4156114437196
11.8928337655903	45.4153276531254
11.9063024335015	45.415416378468
11.9197711014127	45.4151356434516
11.9332397693239	45.4152249762251
11.9467084372351	45.414947244827
11.9601771051463	45.4150371519021
11.9736457730575	45.414762372111
11.9871144409687	45.4148528210215
12.0005831088799	45.4145809421074
12.0140517767911	45.4146719019255
12.0275204447023	45.4144028748494
12.0409891126135	45.414494316384
12.0544577805247	45.4142280938392
12.0679264484359	45.414319989578
12.0813951163471	45.4140565259001
12.0948637842583	45.41414884987
12.1083324521695	45.4138881009108
12.1218011200807	45.4139808285266
12.1352697879919	45.4137227515295
12.1487384559031	45.4138158594542
12.1622071238143	45.4135604129433
12.1756757917255	45.4136538789672
12.1891444596367	45.4134010226509
12.2026131275479	45.4134948255888
12.2160817954591	45.4132445202776
12.2295504633703	45.4133386398812
12.2430191312815	45.4130908474167
12.2564877991927	45.4131852642997
12.2699564671039	45.4129399474925
12.2834251350151	45.4130346430663
12.2968938029263	45.4127917656418
12.3103624708375	45.4128867220586
12.3238311387487	45.4126462486078
12.3372998066599	45.4127414487105
12.3507684745711	45.4125033446466
12.3642371424823	45.4125987719246
12.3777058103935	45.4123630034425
12.3911744783047	45.4124586419911
12.4046431462159	45.412225176031
12.4181118141271	45.4123210105151
12.4315804820383	45.4120898147293
12.4450491499495	45.4121858303502
12.4585178178607	45.411956873071
12.4719864857719	45.4120530555363
12.4854551536831	45.4118263057483
12.4989238215944	45.411922641244
12.5123924895056	45.4116980685564
12.5258611574168	45.4117945437214
12.539329825328	45.4115721183438
12.5527984932392	45.4116687202465
12.5662671611504	45.4114484129656
12.5797358290616	45.4115451290821
12.5932044969728	45.4113269112398
12.606673164884	45.4114237294341
12.6201418327952	45.411207572908
12.6336105007064	45.4113044814135
12.6470791686176	45.4110903585974
12.6605478365288	45.4111873459999
12.67401650444	45.410975229787
12.6874851723512	45.4110722850086
12.7009538402624	45.4108621487745
12.7144225081736	45.4109592610593
12.7278911760848	45.4107510786471
12.741359843996	45.4108482375475
12.7548285119072	45.410641983253
12.7682971798184	45.410739178617
12.7817658477296	45.4105348271754
12.7952345156408	45.4106320491351
12.808703183552	45.4104295757085
12.8221718514632	45.410526814669
12.8356405193744	45.4103261948341
12.8491091872856	45.4104234414633
12.8625778551968	45.4102246512003
12.876046523108	45.4103218964197
12.8895151910192	45.4101249121018
12.9029838589304	45.4102221470773
12.9164525268416	45.4100269454606
12.9299211947528	45.4101241615944
12.943389862664	45.4099307198085
12.9568585305752	45.4100279087313
12.9703271984864	45.4098362042702
12.9837958663976	45.4099333578339
12.9972645343088	45.4097433685475
13.01073320222	45.4098404788185
13.0242018701312	45.4096521829044
13.0376705380424	45.4097492421569
13.0511392059536	45.4095626181531
13.0646078738648	45.4096596188629
13.078076541776	45.4094746456401
13.0915452096872	45.4095715804792
13.1050138775984	45.4093882372337
13.1184825455096	45.4094850990649
13.1319512134208	45.4093033653121
13.145419881332	45.4094001471834
13.1588885492432	45.4092200027511
13.1723572171544	45.4093166978911
13.1858258850656	45.4091381229138
13.1992945529768	45.409234724727
13.212763220888	45.4090576996393
13.2262318887992	45.4091542017015
13.2397005567104	45.4089787072328
13.2531692246216	45.4090751032872
13.2666378925328	45.4089011204561
13.280106560444	45.4089974044088
13.2935752283552	45.4088249145178
13.3070438962664	45.4089210804341
13.3205125641776	45.4087500650643
13.3339812320888	45.4088461071652
13.3474499	45.4086765481714


==> figures/data/resPSNR_vasc01-3.tsv <==
0	19.5298385311203
0.2378608	24.3292110541234
0.4757216	28.0906048166056
0.7135824	31.3998659629419
0.9514432	34.3312547514327
1.189304	36.8094845269193
1.4271648	38.7396952431044
1.6650256	40.1072733695873
1.9028864	40.9936861318147
2.1407472	41.5347041487246
2.378608	41.8565887885583
2.6164688	42.0467760541219
2.8543296	42.1593774047695
3.0921904	42.2266339883924
3.3300512	42.2671180335874
3.567912	42.2916695820658
3.8057728	42.3066935063627
4.0436336	42.315963022437
4.2814944	42.3217337714109
4.2993552	42.3253558212658
4.307216	42.3276449216785
4.3550768	42.3291004586596
4.4603127	42.3300304159301
4.7103127	42.3300304159301

==> figures/data/resPSNR_vasc01-4.tsv <==
0	10.4437935994358
0.0123938659840728	10.7233123455566
0.0247877319681456	11.0137526682715
0.0371815979522184	11.2993378616169
0.0495754639362912	11.5750542762044
0.0619693299203641	11.8395864484954
0.0743631959044369	12.0930382263322
0.0867570618885097	12.3355950641854
0.0991509278725825	12.567725844872
0.111544793856655	12.7899750798394
0.123938659840728	13.003055940081
0.136332525824801	13.2075983432511
0.148726391808874	13.4041325366238
0.161120257792947	13.5934292396176
0.173514123777019	13.7758066082713
0.185907989761092	13.951987580218
0.198301855745165	14.1222822104808
0.210695721729238	14.2872911441057
0.223089587713311	14.4472235370653
0.235483453697383	14.6025724725936
0.247877319681456	14.7535792507208
0.260271185665529	14.9006287308657
0.272665051649602	15.0438634176997
0.285058917633675	15.1837105453468
0.297452783617747	15.3202456267738
0.30984664960182	15.453818962997
0.322240515585893	15.5845111782422
0.334634381569966	15.7125845294778
0.347028247554039	15.8381671162885
0.359422113538111	15.9614047340186
0.371815979522184	16.0824177189733
0.384209845506257	16.2013462643304
0.39660371149033	16.3183076219723
0.408997577474403	16.4334299123784
0.421391443458476	16.5467782210629
0.433785309442548	16.6584884716002
0.446179175426621	16.7686000631848
0.458573041410694	16.877263593472
0.470966907394767	16.9844503317064
0.48336077337884	17.0903120708919
0.495754639362912	17.1948317125508
0.508148505346985	17.2981468994137
0.520542371331058	17.4002335858941
0.532936237315131	17.5012343039965
0.545330103299204	17.6010963093918
0.557723969283276	17.6999537508327
0.570117835267349	17.797754375311
0.582511701251422	17.8946454335987
0.594905567235495	17.9905606968856
0.607299433219568	18.0856131502636
0.619693299203641	18.1797410829104
0.632087165187713	18.2730784753394
0.644481031171786	18.36556168417
0.656874897155859	18.4573016231063
0.669268763139932	18.5482208950681
0.681662629124004	18.6384679517784
0.694056495108077	18.7279437830291
0.70645036109215	18.8167739049924
0.718844227076223	18.9048805556961
0.731238093060296	18.9923875428946
0.743631959044369	19.0792130659361
0.756025825028441	19.1654701393821
0.768419691012514	19.2510762773438
0.780813556996587	19.3361448228444
0.79320742298066	19.4205941075597
0.805601288964733	19.5045250902283
0.817995154948805	19.5878532772242
0.830389020932878	19.6707033586649
0.842782886916951	19.7529974304224
0.855176752901024	19.8348239983233
0.867570618885097	19.9161036136357
0.879964484869169	19.9969363963045
0.892358350853242	20.0772502446753
0.904752216837315	20.1571278048554
0.917146082821388	20.2365185281668
0.929539948805461	20.3154885949981
0.941933814789534	20.3939849050993
0.954327680773606	20.4720884335958
0.966721546757679	20.5497282903497
0.979115412741752	20.6269857725009
0.991509278725825	20.7038053433051
1.0039031447099	20.7802585682356
1.01629701069397	20.8562866222468
1.02869087667804	20.9319647759674
1.04108474266212	21.0072353956607
1.05347860864619	21.0821718085927
1.06587247463026	21.1567106959851
1.07826634061433	21.2309193828676
1.09066020659841	21.304753092682
1.10305407258248	21.3782680373375
1.11544793856655	21.451420061814
1.12784180455063	21.5242750099078
1.1402356705347	21.5967693031086
1.15262953651877	21.6689727890418
1.16502340250284	21.7408336115972
1.17741726848692	21.8124125496999
1.18981113447099	21.8836588616799
1.20220500045506	21.9546258125878
1.21459886643914	22.0252710006175
1.22699273242321	22.0956493253619
1.23938659840728	22.165710017273
1.25178046439135	22.2355103978862
1.26417433037543	22.3050016014681
1.2765681963595	22.3742360082363
1.28896206234357	22.4431657972459
1.30135592832765	22.5118519886028
1.31374979431172	22.5802468002365
1.32614366029579	22.6484042606301
1.33853752627986	22.7162863651819
1.35093139226394	22.7839347671663
1.36332525824801	22.8513121568199
1.37571912423208	22.9184609921577
1.38811299021615	22.9853424289081
1.40050685620023	23.0520031908999
1.4129007221843	23.1184171940193
1.42529458816837	23.1846108195918
1.43768845415245	23.2505652779999
1.45008232013652	23.3162977870299
1.46247618612059	23.3817901000811
1.47487005210466	23.4470714949847
1.48726391808874	23.5121179001818
1.49965778407281	23.5769542241421
1.51205165005688	23.6415677243286
1.52444551604096	23.7059738372927
1.53683938202503	23.7701600940755
1.5492332480091	23.8341395612955
1.56162711399317	23.8979026932687
1.57402097997725	23.961466907594
1.58641484596132	24.0248316710425
1.59880871194539	24.0879925500515
1.61120257792947	24.1509502658494
1.62359644391354	24.2137116221305
1.63599030989761	24.2762708166811
1.64838417588168	24.3386314003169
1.66077804186576	24.4008000212168
1.67317190784983	24.4627746346919
1.6855657738339	24.5245612466071
1.69795963981797	24.5861607208798
1.71035350580205	24.6475700516431
1.72274737178612	24.7088022615447
1.73514123777019	24.7698419781365
1.74753510375427	24.8307089492475
1.75992896973834	24.8913919644559
1.77232283572241	24.9519014812795
1.78471670170648	25.0122305907434
1.79711056769056	25.0723900378341
1.80950443367463	25.1323663630521
1.8218982996587	25.1921760416665
1.83429216564278	25.2518040492109
1.84668603162685	25.3112705399303
1.85907989761092	25.3705638986486
1.87147376359499	25.4297034996268
1.88386762957907	25.4886756656748
1.89626149556314	25.5474920594287
1.90865536154721	25.6061417375101
1.92104922753129	25.6646337722802
1.93344309351536	25.7229639807778
1.94583695949943	25.7811385184477
1.9582308254835	25.8391530572406
1.97062469146758	25.8970125897539
1.98301855745165	25.9547152645076
1.99541242343572	26.0122699584775
2.0078062894198	26.0696726295325
2.02020015540387	26.1269286100298
2.03259402138794	26.1840323731181
2.04498788737201	26.2409878262712
2.05738175335609	26.2977964788805
2.06977561934016	26.3544592723178
2.08216948532423	26.4109767384777
2.0945633513083	26.4673498814391
2.10695721729238	26.5235815499558
2.11935108327645	26.5796692321807
2.13174494926052	26.6356165269192
2.1441388152446	26.6914245064756
2.15653268122867	26.7470956433145
2.16892654721274	26.8026324134033
2.18132041319681	26.8580278003255
2.19371427918089	26.913290323133
2.20610814516496	26.9684158579688
2.21850201114903	27.023408175508
2.23089587713311	27.0782639242262
2.24328974311718	27.1329898239421
2.25568360910125	27.1875849273621
2.26807747508532	27.2420471119572
2.2804713410694	27.2963820205387
2.29286520705347	27.3505846039354
2.30525907303754	27.4046622534779
2.31765293902162	27.4586086640424
2.33004680500569	27.5124294418591
2.34244067098976	27.5661207359509
2.35483453697383	27.6196892045579
2.36722840295791	27.6731291166301
2.37962226894198	27.726447537394
2.39201613492605	27.7796381679936
2.40441000091013	27.8327086042399
2.4168038668942	27.8856536315166
2.42919773287827	27.9384798133727
2.44159159886234	27.9911827046847
2.45398546484642	28.0437688459644
2.46637933083049	28.0962387075963
2.47877319681456	28.1485863514604
2.49116706279863	28.2008182946427
2.50356092878271	28.2529285727277
2.51595479476678	28.3049275775763
2.52834866075085	28.3568092654393
2.54074252673493	28.4085747621945
2.553136392719	28.460223295286
2.56553025870307	28.5117558666576
2.57792412468714	28.563172770644
2.59031799067122	28.6144758660418
2.60271185665529	28.665668222051
2.61510572263936	28.7167442608558
2.62749958862344	28.7677158035329
2.63989345460751	28.8185710932948
2.65228732059158	28.8693223484222
2.66468118657565	28.9199597719356
2.67707505255973	28.970498397245
2.6894689185438	29.0209338195887
2.70186278452787	29.0712620232138
2.71425665051194	29.1214870511442
2.72665051649602	29.1716036126903
2.73904438248009	29.2216147705914
2.75143824846416	29.271517670223
2.76383211444824	29.3213170712706
2.77622598043231	29.3710078657674
2.78861984641638	29.4205981710185
2.80101371240045	29.4700804070439
2.81340757838453	29.5194634159852
2.8258014443686	29.5687412267375
2.83819531035267	29.617920702797
2.85058917633675	29.6669943204713
2.86298304232082	29.7159703103226
2.87537690830489	29.7648403136341
2.88777077428896	29.813616050174
2.90016464027304	29.8622880781234
2.91255850625711	29.9108664683213
2.92495237224118	29.9593449636442
2.93734623822526	30.0077302835187
2.94974010420933	30.056011002464
2.9621339701934	30.1042069962882
2.97452783617747	30.152295839979
2.98692170216155	30.2002977876122
2.99931556814562	30.2481931360783
3.01170943412969	30.2960019988151
3.02410330011377	30.3437061347133
3.03649716609784	30.3913223308048
3.04889103208191	30.4388364713104
3.06128489806598	30.4862649915245
3.07367876405006	30.5335900764819
3.08607263003413	30.5808271958645
3.0984664960182	30.6279613655087
3.11086036200228	30.6750107875765
3.12325422798635	30.7219600899511
3.13564809397042	30.7688214086499
3.14804195995449	30.8155844334443
3.16043582593857	30.8622609577035
3.17282969192264	30.9088399577488
3.18522355790671	30.9553315493985
3.19761742389078	31.0017281309297
3.21001128987486	31.0480379997633
3.22240515585893	31.094249339641
3.234799021843	31.1403749577983
3.24719288782708	31.1864030352513
3.25958675381115	31.2323470799829
3.27198061979522	31.278193551928
3.28437448577929	31.3239554411388
3.29676835176337	31.369619827311
3.30916221774744	31.4151997631076
3.32155608373151	31.4606814266923
3.33394994971559	31.5060782213236
3.34634381569966	31.5513779603411
3.35873768168373	31.5965961865011
3.3711315476678	31.641720503171
3.38352541365188	31.686756259042
3.39591927963595	31.7316979359534
3.40831314562002	31.7765520868033
3.4207070116041	31.8213132800246
3.43310087758817	31.8659894578875
3.44549474357224	31.9105753413272
3.45788860955631	31.9550811907449
3.47028247554039	31.9994877490615
3.48267634152446	32.0438162141321
3.49507020750853	32.0880439824748
3.50746407349261	32.1321969885236
3.51985793947668	32.1762448760477
3.53225180546075	32.2202185939596
3.54464567144482	32.2640885750405
3.5570395374289	32.3078839211103
3.56943340341297	32.3515768233519
3.58182726939704	32.3951970811429
3.59422113538111	32.4387135272421
3.60661500136519	32.4821573199728
3.61900886734926	32.5254976528109
3.63140273333333	32.5687665703124
3.64379659931741	32.6119319922376
3.65619046530148	32.6550255169015
3.66858433128555	32.6980153461612
3.68097819726962	32.7409327027785
3.6933720632537	32.783746300619
3.70576592923777	32.8264898225048
3.71815979522184	32.869126802859
3.73055366120592	32.9116962822169
3.74294752718999	32.9541581486357
3.75534139317406	32.9965507478861
3.76773525915813	33.0388375482497
3.78012912514221	33.0810542428124
3.79252299112628	33.1231613569873
3.80491685711035	33.1651976483498
3.81731072309443	33.2071292855419
3.8297045890785	33.2489847730109
3.84209845506257	33.2907361872667
3.85449232104664	33.3324121378287
3.86688618703072	33.3739839319156
3.87928005301479	33.4154821506298
3.89167391899886	33.4568774910104
3.90406778498294	33.4981977054882
3.91646165096701	33.5394129367765
3.92885551695108	33.5805533396333
3.94124938293515	33.6215914792389
3.95364324891923	33.6625553770593
3.9660371149033	33.7034176969939
3.97843098088737	33.7442036587879
3.99082484687144	33.7848880185315
4.00321871285552	33.8254960929475
4.01561257883959	33.8660032666317
4.02800644482366	33.9064346822878
4.04040031080774	33.9467653572915
4.05279417679181	33.9870196354084
4.06518804277588	34.0271728545651
4.07758190875995	34.0672468497906
4.08997577474403	34.1072195861773
4.1023696407281	34.1471138896947
4.11476350671217	34.1869059331402
4.12715737269625	34.2266195501459
4.13955123868032	34.266233386748
4.15194510466439	34.3057773590443
4.16433897064846	34.3452074411472
4.17673283663254	34.3845715768925
4.18912670261661	34.4238240309966
4.20152056860068	34.4630111233924
4.21391443458476	34.5020790345986
4.22630830056883	34.5410777102656
4.2387021665529	34.5799561148081
4.25109603253697	34.6187645848576
4.26348989852105	34.6574527732704
4.27588376450512	34.6960701365933
4.28827763048919	34.7345667271409
4.30067149647327	34.7729937792267
4.31306536245734	34.8113047229643
4.32545922844141	34.8495465724978
4.33785309442548	34.8876688547417
4.35024696040956	34.9257224196849
4.36264082639363	34.9636568652816
4.3750346923777	35.0015192361103
4.38742855836177	35.0392607123767
4.39982242434585	35.0769308615643
4.41221629032992	35.1144803067035
4.42461015631399	35.1519608755113
4.43700402229807	35.1893154778109
4.44939788828214	35.2265997541489
4.46179175426621	35.2637564280168
4.47418562025028	35.3008427193131
4.48657948623436	35.3378010521161
4.49897335221843	35.3746889001575
4.5113672182025	35.411450226106
4.52376108418658	35.4481401587199
4.53615495017065	35.4847062521068
4.54854881615472	35.5212013533236
4.56094268213879	35.5575743709099
4.57333654812287	35.5938724305325
4.58573041410694	35.6300458593505
4.59812428009101	35.6661453653444
4.61051814607509	35.702120707955
4.62291201205916	35.7380225474836
4.63530587804323	35.7737997789682
4.6476997440273	35.8095029974323
4.66009361001138	35.8450821283211
4.67248747599545	35.880585947291
4.68488134197952	35.9159674900709
4.6972752079636	35.9512726376213
4.70966907394767	35.9864552903165
4.72206293993174	36.0215586600522
4.73445680591581	36.0565376950533
4.74685067189989	36.0914355909618
4.75924453788396	36.126208138014
4.77163840386803	36.1608981649878
4.7840322698521	36.1954607149522
4.79642613583618	36.2299405583638
4.80882000182025	36.2642930089652
4.82121386780432	36.2985630026672
4.8336077337884	36.332706774806
4.84600159977247	36.3667678651621
4.85839546575654	36.4007023094132
4.87078933174061	36.4345514379788
4.88318319772469	36.4682741466916
4.89557706370876	36.5019132871697
4.90797092969283	36.5354246619461
4.92036479567691	36.5688499868614
4.93275866166098	36.6021450367745
4.94515252764505	36.6353551355991
4.95754639362912	36.6684358438187
4.9699402596132	36.7014317693502
4.98233412559727	36.7342981255468
4.99472799158134	36.767079518367
5.00712185756541	36.799728518662
5.01951572354949	36.8322909253301
5.03190958953356	36.8647209601608
5.04430345551763	36.8970608488124
5.05669732150171	36.9292685516343
5.06909118748578	36.9613860156923
5.08148505346985	36.9933714388535
5.09387891945392	37.0252651306953
5.106272785438	37.057025009017
5.11866665142207	37.0886935552167
5.13106051740614	37.1202281504275
5.14345438339022	37.1516765471365
5.15584824937429	37.1829883902193
5.16824211535836	37.2142119124979
5.18063598134243	37.245298739824
5.19302984732651	37.2762972244456
5.20542371331058	37.3071587882792
5.21781757929465	37.3379321388263
5.23021144527873	37.3685729036979
5.2426053112628	37.3991247261117
5.25499917724687	37.4295440662062
5.26739304323094	37.459872551543
5.27978690921502	37.490067481917
5.29218077519909	37.5201696430536
5.30457464118316	37.5501378375636
5.31696850716723	37.5800125679279
5.32936237315131	37.6097524215951
5.34175623913538	37.6393952375271
5.35415010511945	37.6689017793619
5.36654397110353	37.6983104659999
5.3789378370876	37.7275835903344
5.39133170307167	37.7567584278861
5.40372556905575	37.7857958058088
5.41611943503982	37.8147366573084
5.42851330102389	37.843541494986
5.44090716700796	37.8722492264475
5.45330103299204	37.9008215196416
5.46569489897611	37.929294024049
5.47808876496018	37.957631331954
5.49048263094425	37.9858705598883
5.50287649692833	38.0139734417126
5.5152703629124	38.0419799981986
5.52766422889647	38.0698497450289
5.54005809488055	38.097622346986
5.55245196086462	38.1252572717087
5.56484582684869	38.1527945189071
5.57723969283276	38.1801947393811
5.58963355881684	38.2074974392834
5.60202742480091	38.2346644954059
5.61442129078498	38.2617335036596
5.62681515676906	38.2886675472575
5.63920902275313	38.3155047361695
5.6516028887372	38.3422071435219
5.66399675472127	38.3688130560638
5.67639062070535	38.3952871871863
5.68878448668942	38.4216643645878
5.70117835267349	38.4479093689122
5.71357221865757	38.4740575665661
5.72596608464164	38.5000740055429
5.73835995062571	38.5259934106543
5.75075381660978	38.5517814198061
5.76314768259386	38.5774722244597
5.77554154857793	38.6030314896859
5.787935414562	38.6284944506343
5.80032928054607	38.6538288198689
5.81272314653015	38.6790598816984
5.82511701251422	38.7041636945361
5.83751087849829	38.7291645732469
5.84990474448237	38.7540398215399
5.86229861046644	38.7788267606641
5.87469247645051	38.8034657169091
5.88708634243458	38.8280219824654
5.89948020841866	38.8524278135162
5.91187407440273	38.8767519110687
5.9242679403868	38.9009253061679
5.93666180637088	38.9250182230403
5.94905567235495	38.9489612504917
5.96144953833902	38.972827757092
5.97384340432309	38.9965460714901
5.98623727030717	39.0201850577016
5.99863113629124	39.0436734606387
6.01102500227531	39.0670829657784
6.02341886825939	39.0903417630372
6.03581273424346	39.1135218229338
6.04820660022753	39.1365542076806
6.0606004662116	39.1595070011264
6.07299433219568	39.182313940945
6.08538819817975	39.2050396331505
6.09778206416382	39.2276223199516
6.1101759301479	39.2501262509241
6.12256979613197	39.2724911978278
6.13496366211604	39.2947765397305
6.14735752810011	39.3169249765886
6.15975139408419	39.3390006124472
6.17214526006826	39.3609260947137
6.18453912605233	39.382780572721
6.1969329920364	39.4044831006803
6.20932685802048	39.4261146039418
6.22172072400455	39.4475950961804
6.23411458998862	39.4690062778068
6.2465084559727	39.4902658749761
6.25890232195677	39.5114560025314
6.27129618794084	39.5324959589523
6.28369005392491	39.5534669256788
6.29608391990899	39.5742881019164
6.30847778589306	39.5950400109479
6.32087165187713	39.615642276867
6.33326551786121	39.6361741818051
6.34565938384528	39.656555887741
6.35805324982935	39.6768673180508
6.37044711581342	39.6970294723699
6.3828409817975	39.7171216834176
6.39523484778157	39.7370661024723
6.40762871376564	39.75694091987
6.42002257974972	39.7766683293801
6.43241644573379	39.7963252312146
6.44481031171786	39.8158356403299
6.45720417770193	39.8352756407398
6.46959804368601	39.8545701703824
6.48199190967008	39.8737945929938
6.49438577565415	39.892876432492
6.50677964163822	39.9118903505734
6.5191735076223	39.9307593622365
6.53156737360637	39.9495604885732
6.54396123959044	39.9682166852222
6.55635510557452	39.9868040504501
6.56874897155859	40.0052475980212
6.58114283754266	40.0236237297719
6.59353670352673	40.0418585781642
6.60593056951081	40.0600276830998
6.61832443549488	40.0780570569491
6.63071830147895	40.0960185504941
6.64311216746303	40.1138408400478
6.6555060334471	40.1315986241333
6.66789989943117	40.1492172059472
6.68029376541524	40.1667715417123
6.69268763139932	40.184185751177
6.70508149738339	40.2015369452282
6.71747536336746	40.2187498046273
6.72986922935154	40.2359002049964
6.74226309533561	40.2529130043277
6.75465696131968	40.2698603646391
6.76705082730375	40.2866701356076
6.77944469328783	40.3034166207233
6.7918385592719	40.3200274225989
6.80423242525597	40.3365771794451
6.81662629124005	40.3529923154355
6.82902015722412	40.3693457796208
6.84141402320819	40.3855649941729
6.85380788919226	40.4017226726551
6.86620175517634	40.4177465812418
6.87859562116041	40.433708777218
6.89098948714448	40.4495370506502
6.90338335312855	40.4653048635229
6.91577721911263	40.4809408387254
6.9281710850967	40.4965175681739
6.94056495108077	40.5119635729185
6.95295881706485	40.5273513746567
6.96535268304892	40.5426092045861
6.97774654903299	40.5578095318965
6.99014041501707	40.5728807685527
7.00253428100114	40.5878955419013
7.01492814698521	40.6027819735034
7.02732201296928	40.6176122745396
7.03971587895336	40.6323154373487
7.05210974493743	40.6469626263401
7.0645036109215	40.6614833820049
7.07689747690557	40.6759483541527
7.08929134288965	40.6902877013262
7.10168520887372	40.7045712369508
7.11407907485779	40.7187293691374
7.12647294084187	40.7328327190987
7.13886680682594	40.7468113561411
7.15126067281001	40.760735288924
7.16365453879408	40.7745345552945
7.17604840477816	40.7882805339619
7.18844227076223	40.8019026956994
7.2008361367463	40.815473081471
7.21323000273038	40.8289206000689
7.22562386871445	40.8423175309242
7.23801773469852	40.8555927998754
7.25041160068259	40.8688189151087
7.26280546666667	40.8819235477885
7.27519933265074	40.8949798845719
7.28759319863481	40.9079161103727
7.29998706461889	40.9208045853404
7.31238093060296	40.9335737340719
7.32477479658703	40.9462954999203
7.3371686625711	40.9588989051131
7.34956252855518	40.9714565902416
7.36195639453925	40.9838965595715
7.37435026052332	40.996292479047
7.38674412650739	41.0085711496558
7.39913799249147	41.0208053495154
7.41153185847554	41.0329226237838
7.42392572445961	41.0450054313706
7.43631959044369	41.0569607340502
7.44871345642776	41.0688857445671
7.46110732241183	41.0806835286349
7.4735011883959	41.0924526586145
7.48589505437998	41.1040953053231
7.49828892036405	41.1157103388464
7.51068278634812	41.1271998406604
7.5230766523322	41.138662419288
7.53547051831627	41.1500003438235
7.54786438430034	41.1613117856425
7.56025825028441	41.1724999767908
7.57265211626849	41.1836624442145
7.58504598225256	41.19470311218
7.59743984823663	41.2057185714333
7.6098337142207	41.2166135478899
7.62222758020478	41.2274824030784
7.63462144618885	41.2382310260392
7.64701531217292	41.2489535773564
7.659409178157	41.2595570131257
7.67180304414107	41.270135254452
7.68419691012514	41.2805953624123
7.69659077610921	41.2910309122186
7.70898464209329	41.3013496827119
7.72137850807736	41.3116444826657
7.73377237406143	41.3218236561469
7.74616624004551	41.3319799675235
7.75856010602958	41.3420230749098
7.77095397201365	41.3520441438318
7.78334783799772	41.3619525955569
7.7957417039818	41.3718393203116
7.80813556996587	41.3816298805902
7.82052943594994	41.391379942357
7.83292330193402	41.4010400029508
7.84531716791809	41.410656384764
7.85771103390216	41.4201846364539
7.87010489988623	41.4296676172179
7.88249876587031	41.4390638735004
7.89489263185438	41.4484151905115
7.90728649783845	41.4576805405989
7.91968036382253	41.4669012585479
7.9320742298066	41.4760367035268
7.94446809579067	41.4851291011633
7.95686196177474	41.4941378451023
7.96925582775882	41.5031039836023
7.98164969374289	41.5119873746674
7.99404355972696	41.52082925669
8.00643742571103	41.5295895358753
8.01883129169511	41.5383092155407
8.03122515767918	41.5469480109073
8.04361902366325	41.5555469203632
8.05601288964733	41.5640658396479
8.0684067556314	41.5725456761734
8.08080062161547	41.5809462918143
8.09319448759955	41.5893085574215
8.10558835358362	41.5975918226624
8.11798221956769	41.6058378556025
8.13037608555176	41.6140056235977
8.14276995153584	41.6221378230525
8.15516381751991	41.6301919170107
8.16755768350398	41.6382113510461
8.17995154948805	41.6461526259271
8.19234541547213	41.6540600752945
8.2047392814562	41.6618902517954
8.21713314744027	41.6696875506741
8.22952701342435	41.6774083667998
8.24192087940842	41.6850966965162
8.25431474539249	41.6927094661675
8.26670861137656	41.70029072757
8.27910247736064	41.7077976376701
8.29149634334471	41.7152736408716
8.30389020932878	41.7226759364444
8.31628407531286	41.7300478058099
8.32867794129693	41.7373466720895
8.341071807281	41.7446157729895
8.35346567326507	41.7518126794889
8.36585953924915	41.758980279316
8.37825340523322	41.7660766005812
8.39064727121729	41.7731443462902
8.40304113720136	41.7801424481326
8.41543500318544	41.7871117305804
8.42782886916951	41.7940124162766
8.44022273515358	41.8008847001416
8.45261660113766	41.8076893093614
8.46501046712173	41.814465953142
8.4774043331058	41.8211755052102
8.48979819908987	41.8278577329229
8.50219206507395	41.8344741118765
8.51458593105802	41.8410629858614
8.52697979704209	41.847586886967
8.53937366302616	41.8540835972936
8.55176752901024	41.8605163540347
8.56416139499431	41.8669220653087
8.57655526097838	41.8732646570606
8.58894912696246	41.8795808466557
8.60134299294653	41.885834737073
8.6137368589306	41.8920627023631
8.62613072491468	41.898229474786
8.63852459089875	41.9043704967952
8.65091845688282	41.9104511620339
8.66331232286689	41.9165064298562
8.67570618885097	41.9225024482148
8.68810005483504	41.9284736054514
8.70049392081911	41.9343883381047
8.71288778680318	41.9402753977404
8.72528165278726	41.9461077421102
8.73767551877133	41.9519124920599
8.7500693847554	41.9576633334845
8.76246325073948	41.963387129264
8.77485711672355	41.9690576458094
8.78725098270762	41.9747035549493
8.7996448486917	41.980294786573
8.81203871467577	41.9858613336823
8.82443258065984	41.9913730097544
8.83682644664391	41.9968605745119
8.84922031262799	42.0022939069687
8.86161417861206	42.0077037553852
8.87400804459613	42.0130601291479
8.8864019105802	42.0183937453666
8.89879577656428	42.0236744707242
8.91118964254835	42.028932801616
8.92358350853242	42.0341386999631
8.9359773745165	42.0393225340114
8.94837124050057	42.0444543474999
8.96076510648464	42.0495644430638
8.97315897246871	42.0546231839844
8.98555283845279	42.0596606031195
8.99794670443686	42.0646473507856
9.01034057042093	42.0696126040607
9.02273443640501	42.0745275642115
9.03512830238908	42.079421787486
9.04752216837315	42.0842665695535
9.05991603435722	42.0890913879872
9.0723099003413	42.0938676856081
9.08470376632537	42.0986244454391
9.09709763230944	42.1033324631853
9.10949149829352	42.1080207687564
9.12188536427759	42.1126611705525
9.13427923026166	42.1172824266207
9.14667309624573	42.1218563790796
9.15906696222981	42.126411379915
9.17146082821388	42.1309197431795
9.18385469419795	42.13540947238
9.19624856018203	42.139856406717
9.2086424261661	42.144281662725
9.22103629215017	42.1486641607376
9.23343015813424	42.1530252985093
9.24582402411832	42.157344411573
9.25821789010239	42.1616427922839
9.27061175608646	42.1658994542794
9.28300562207053	42.1701356753888
9.29539948805461	42.174330523251
9.30779335403868	42.1785053802147
9.32018722002275	42.1826389437359
9.33258108600682	42.1867531249633
9.3449749519909	42.1908269561149
9.35736881797497	42.1948814154688
9.36976268395904	42.1988961327114
9.38215654994312	42.2028918263552
9.39455041592719	42.2068482808124
9.40694428191126	42.2107861068456
9.41933814789534	42.2146852201472
9.43173201387941	42.2185660238833
9.44412587986348	42.2224086041106
9.45651974584755	42.2262332328725
9.46891361183163	42.2300201135504
9.4813074778157	42.2337893728194
9.49370134379977	42.2375211068114
9.50609520978385	42.2412356235537
9.51848907576792	42.2449130618589
9.53088294175199	42.2485738484497
9.54327680773606	42.2521979316778
9.55567067372013	42.2558056972174
9.56806453970421	42.2593772589553
9.58045840568828	42.2629329896242
9.59285227167235	42.2664528002679
9.60524613765643	42.2699570183872
9.6176400036405	42.2734257327818
9.63003386962457	42.2768794579802
9.64242773560865	42.2802980864688
9.65482160159272	42.2837021226978
9.66721546757679	42.2870715233127
9.67960933356086	42.2904267244787
9.69200319954494	42.2937477275187
9.70439706552901	42.2970548988489
9.71679093151308	42.3003283213348
9.72918479749716	42.303588236568
9.74157866348123	42.3068148704766
9.7539725294653	42.3100282491672
9.76636639544937	42.3132087422002
9.77876026143345	42.316376369629
9.79115412741752	42.3195113559305
9.80354799340159	42.3226341763774
9.81594185938567	42.3257245474644
9.82833572536974	42.3288033214361
9.84072959135381	42.3318505239952
9.85312345733788	42.3348864780333
9.86551732332196	42.3378912611475
9.87791118930603	42.3408848087397
9.8903050552901	42.3438474390543
9.90269892127417	42.3467990408335
9.91509278725825	42.3497202471997
9.92748665324232	42.3526305716362
9.93988051922639	42.3555106477661
9.95227438521047	42.3583800637491
9.96466825119454	42.3612197154487
9.97706211717861	42.3640489361156
9.98945598316269	42.3668489069959
10.0018498491468	42.3696387218988
10.0142437151308	42.3723996194523
10.0266375811149	42.3751505438714
10.039031447099	42.3778731367789
10.051425313083	42.3805861723723
10.0638191790671	42.3832710082893
10.0762130450512	42.3859462982961
10.0886069110353	42.3885937634796
10.1010007770193	42.3912318502605
10.1133946430034	42.3938424696395
10.1257885089875	42.3964441812193
10.1381823749716	42.3990186140307
10.1505762409556	42.4015841503476
10.1629701069397	42.4041226319388
10.1753639729238	42.4066523414102
10.1877578389078	42.4091551961972
10.2001517048919	42.4116494843092
10.212545570876	42.4141172469267
10.2249394368601	42.4165766187206
10.2373333028441	42.419009699976
10.2497271688282	42.4214344779988
10.2621210348123	42.423833347748
10.2745149007964	42.4262241315228
10.2869087667804	42.4285893583588
10.2993026327645	42.4309465834772
10.3116964987486	42.4332786327188
10.3240903647326	42.4356029145039
10.3364842307167	42.4379023732633
10.3488780967008	42.4401942367956
10.3612719626849	42.4424615625152
10.3736658286689	42.4447214874701
10.386059694653	42.4469571514861
10.3984535606371	42.4491852167395
10.4108474266212	42.4513897450392
10.4232412926052	42.4535865345548
10.4356351585893	42.4557602261756
10.4480290245734	42.4579263485981
10.4604228905575	42.460069720965
10.4728167565415	42.4622057271222
10.4852106225256	42.4643192890568
10.4976044885097	42.4664256752632
10.5099983544937	42.4685098879207
10.5223922204778	42.4705870947124
10.5347860864619	42.4726424054971
10.547179952446	42.4746909257058
10.55957381843	42.4767178738166
10.5719676844141	42.4787381010468
10.5843615503982	42.4807370616599
10.5967554163823	42.4827293883871
10.6091492823663	42.4847008104287
10.6215431483504	42.4866656403386
10.6339370143345	42.488609919631
10.6463308803185	42.4905476504926
10.6587247463026	42.4924651909998
10.6711186122867	42.4943761513224
10.6835124782708	42.4962670744865
10.6959063442548	42.4981515270834
10.7083002102389	42.500016289601
10.720694076223	42.5018746997542
10.7330879422071	42.5037137150508
10.7454818081911	42.5055465138316
10.7578756741752	42.507360198313
10.7702695401593	42.5091678272966
10.7826634061433	42.5109565882017
10.7950572721274	42.5127393936027
10.8074511381115	42.5145035252281
10.8198450040956	42.5162618577595
10.8322388700796	42.518001724036
10.8446327360637	42.5197358894449
10.8570266020478	42.5214518420531
10.8694204680319	42.5231622603797
10.8818143340159	42.5248547324403
10.8942082	42.5265417923617

